Qubit-controlled directional edge states in waveguide QED

We propose an in-situ tunable chiral quantum system, composed of a quantum emitter coupled to a waveguide based on the Rice-Mele model (where we alternate both the on-site potentials and tunnel couplings between sites in the waveguide array). Specifically, we show that the chirality of photonic bound state, that emerges in the bandgap of the waveguide, depends only on the energy of the qubit; a parameter that is easy to tune in many artificial atoms. In contrast to previous proposals that have either shown imperfect chirality or fixed directionality, our waveguide QED scheme achieves both perfect chirality and the capability to switch the directionality on demand with just one tunable element in the device. We also show that our model is easy to implement in both state-of-the-art superconducting circuit and quantum dot architectures. The results show technological promise in creating long-range couplers between qubits while maintaining, in principle, zero crosstalk.

==> gamma_ldos.csv <==
1.000000000000000000e+00,1.152921504606850035e-02,1.152921504606850209e-02,1.152921504606850209e-02,7.197609555695560796e-05
2.000000000000000000e+00,1.372764656108359805e-22,7.344262295081990016e-18,-7.030075296348574356e-18,7.544599090968677965e-21
3.000000000000000000e+00,1.801439850948202692e-02,1.801439850948201998e-02,1.801439850948203386e-02,1.124626493077431061e-04
4.000000000000000000e+00,2.655194310271581844e-20,5.170158212018995187e-19,-8.182829185417276054e-19,7.131819726081934871e-21
5.000000000000000000e+00,2.814749767106566533e-02,2.814749767106565492e-02,2.814749767106566186e-02,1.757228895433486312e-04
6.000000000000000000e+00,6.649960772095402817e-21,6.398479482958874073e-19,-1.648490707025897984e-18,-2.086869988954169688e-21
7.000000000000000000e+00,4.398046511104009015e-02,4.398046511104007628e-02,4.398046511104009709e-02,2.745670149114821262e-04
8.000000000000000000e+00,1.330365182606189581e-20,-4.945996322268967695e-20,-3.580550979074229852e-19,5.373654566139843628e-21
9.000000000000000000e+00,6.871947673600015127e-02,6.871947673600012352e-02,6.871947673600008188e-02,4.290109607991908730e-04
1.000000000000000000e+01,-1.440975146253762421e-24,5.040946223396023264e-19,-4.491796033170170175e-19,1.624791000145031744e-21
1.100000000000000000e+01,1.073741824000002121e-01,1.073741824000001011e-01,1.073741824000001566e-01,6.703296262487353765e-04
1.200000000000000000e+01,4.606815525918045076e-25,2.575581184019343203e-19,-1.598078610131281212e-19,1.590336718964956584e-21
1.300000000000000000e+01,1.677721600000002256e-01,1.677721600000001145e-01,1.677721600000001700e-01,1.047390041013648680e-03
1.400000000000000000e+01,8.321885425802362097e-22,1.291733825120451648e-19,8.119437856892947810e-20,7.529135125298656782e-22
1.500000000000000000e+01,2.621440000000002102e-01,2.621440000000000436e-01,2.621440000000000992e-01,1.636546939083825683e-03
1.600000000000000000e+01,4.166761046600143259e-22,-3.167048894123855293e-20,-8.198635160463646665e-20,1.199457869784035040e-21
1.700000000000000000e+01,4.096000000000003527e-01,4.096000000000001307e-01,4.096000000000001862e-01,2.557104592318477400e-03
1.800000000000000000e+01,4.166118346073606682e-22,1.652257093046305861e-20,-8.248002331710644456e-20,4.003574221503872193e-22
1.900000000000000000e+01,6.400000000000001243e-01,6.400000000000000133e-01,6.400000000000003464e-01,3.995475925497619582e-03
2.000000000000000000e+01,4.165927596941438687e-22,1.657485573756404720e-20,-4.139537169845338059e-20,2.042738629861647268e-22
2.100000000000000000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,6.242931133590029838e-03
2.200000000000000000e+01,2.604475853374801354e-22,2.028431212041962458e-23,-6.547015777822454451e-20,6.332344767819191605e-22
2.300000000000000000e+01,4.856625178379600010e-07,1.942273698827410493e-04,4.833154704831189169e-03,6.116979948294979687e-03
2.400000000000000000e+01,1.897119210304531138e-07,7.587006636044569315e-05,1.887951056574683215e-03,2.389445292302725451e-03
2.500000000000000000e+01,3.108240114162945827e-07,1.243055167249543117e-04,3.093219011091962335e-03,3.914867166908785230e-03
2.600000000000000000e+01,7.972643481304785730e-07,3.188439538797729900e-04,7.934114315255102329e-03,1.004164384090221011e-02
2.700000000000000000e+01,1.989273673064283826e-07,7.955553070397072531e-05,1.979660167098856293e-03,2.505514986821623900e-03
2.800000000000000000e+01,1.945686647787831076e-06,7.781238747806460635e-04,1.936283783592404606e-02,2.450616585188981206e-02
2.900000000000000000e+01,1.273135150761142602e-07,5.091553965054134497e-05,1.266982506943268010e-03,1.603529591565838871e-03
3.000000000000000000e+01,3.867534335683123984e-06,1.546714013045491151e-03,3.848843813151695686e-02,4.871207703249060689e-02
3.100000000000000000e+01,8.148064964871311062e-08,3.258594537634643422e-05,8.108688044436918518e-04,1.026258938602136930e-03
3.200000000000000000e+01,6.951981568615155714e-06,2.780253871672939883e-03,6.918384926189143080e-02,8.756107439677611459e-02
3.300000000000000000e+01,5.214761577517639397e-08,2.085500504086172630e-05,5.189560348439625640e-04,6.568057207053675612e-04
3.400000000000000000e+01,1.182362891125266582e-05,4.728535272035048857e-03,1.176648919809482469e-01,1.489200799110142470e-01
3.500000000000000000e+01,3.337447409611289188e-08,1.334720322615150321e-05,3.321318623001363467e-04,4.203556612514354127e-04
3.600000000000000000e+01,1.946898495047973501e-05,7.786085197705142069e-03,1.937489774392963382e-01,2.452142921918381568e-01
3.700000000000000000e+01,2.135966342151226046e-08,8.542210064736964627e-06,2.125643918720872359e-04,2.690276232009190631e-04
3.800000000000000000e+01,3.143623428423985102e-05,1.257205750863142277e-02,3.128431329422515228e-01,3.959432892261147141e-01
3.900000000000000000e+01,1.367018458976785550e-08,5.467014441431657836e-06,1.360412107981357767e-04,1.721776788485881299e-04
4.000000000000000000e+01,5.014874490261942699e-05,2.005561159777645430e-02,4.990639249791616883e-01,6.316296929132846349e-01
4.100000000000000000e+01,8.748918137451427585e-09,3.498889242516261726e-06,8.706637491080690416e-05,1.101937144630964259e-04
4.200000000000000000e+01,7.939580020584033240e-05,3.175216716819209695e-02,7.901210639375014777e-01,1.000000000000000000e+00
4.300000000000000000e+01,5.599307607968917228e-09,2.239289115210407962e-06,5.572247994291646339e-05,7.052397725638173643e-05


==> gamma_ldos_chis.csv <==
1.250000000000000000e+07,1.329677451086050860e+04
1.581069021069120057e+07,8.311220373177260626e+03
1.999823399507572502e+07,5.194973871791893544e+03
2.529487059656446055e+07,3.247147814905627456e+03
3.199434903374419734e+07,2.029649023908707704e+03
4.046821928522055596e+07,1.268645082700253170e+03
5.118643827975532413e+07,7.929756177140930049e+02
6.474343349039014429e+07,4.956559486977656661e+02
8.189106960744385421e+07,3.098147457385828147e+02
1.035803466068355739e+08,1.936537368434076996e+02
1.310141417693357021e+08,1.210466950642573494e+02
1.657139206987636685e+08,7.566328658614582992e+01
2.096041171013759971e+08,4.729615146231031275e+01
2.651188609900237918e+08,2.956512635603056793e+01
3.353369744099656940e+08,1.848225704451675355e+01
4.241527214869161248e+08,1.155485203325253174e+01
5.364917825160971284e+08,7.224841560221515024e+00
6.785844299154824018e+08,4.518346030355456122e+00
8.583110562553751469e+08,2.826636945860490080e+00
1.085639217189190865e+09,1.769225398351137901e+00
1.373176427484447718e+09,1.108284819941989907e+00
1.736869367966421604e+09,6.951604794552921351e-01
2.196888281068490982e+09,4.369349652746226109e-01
2.778745603157743931e+09,2.755297667929398342e-01
3.514710872467787743e+09,1.746426093810482527e-01
4.445600382778909683e+09,1.115825677814166611e-01
5.623040836211804390e+09,7.216656133857297928e-02
7.112332536272871971e+09,4.752938184278039657e-02
8.996070912514400482e+09,3.212978486970564929e-02
1.137872722489402008e+10,2.250418681885607564e-02
1.439244249158059883e+10,1.648765677599093107e-02
1.820435596876555252e+10,1.272699343170105579e-02
2.302587461658395004e+10,1.037637128100518148e-02
2.912439763144214630e+10,8.907102700042815457e-03
3.683814628189761353e+10,7.988728744294933473e-03
4.659492150393676758e+10,7.414694334572775186e-03
5.893582954321743011e+10,7.055891146086553344e-03
7.454529145743301392e+10,6.831619350027856238e-03
9.428900079193275452e+10,6.691437099363913531e-03
1.192619345437492676e+11,6.603815455686242071e-03
1.508490800799161072e+11,6.549047092327735416e-03
1.908022458969041443e+11,6.514813842424268739e-03
2.413372161104061890e+11,6.493416171815027602e-03
3.052566368185811768e+11,6.480041446692712086e-03
3.861054495596856079e+11,6.471681505306388707e-03
4.883674921318275757e+11,6.466456080533651563e-03
6.177141701654796143e+11,6.463189901646257916e-03
7.813189906592469482e+11,6.461148359573004943e-03
9.882554013634626465e+11,6.459872283099341896e-03
1.249999999999999756e+12,6.459074664873436233e-03


==> idealSimNegEvals.csv <==
1.000,-270.459
2.000,-269.904
3.000,-263.977
4.000,-261.900
5.000,-253.021
6.000,-248.759
7.000,-237.608
8.000,-230.784
9.000,-217.968
10.000,-208.398
11.000,-194.536
12.000,-182.162
13.000,-167.954
14.000,-152.811
15.000,-139.130
16.000,-121.372
17.000,-109.418
18.000,-89.561
19.000,-81.037
20.000,-61.356
21.000,-57.991
22.000,-37.500
23.000,8.215
24.000,56.401
25.000,61.356
26.000,79.039
27.000,89.561
28.000,107.953
29.000,121.372
30.000,138.126
31.000,152.811
32.000,167.249
33.000,182.162
34.000,194.026
35.000,208.398
36.000,217.594
37.000,230.784
38.000,237.338
39.000,248.759
40.000,252.842
41.000,261.900
42.000,263.882
43.000,269.904


==> idealSimNegEvecs.csv <==
1.000,0.000,0.000
1.000,0.002,0.000
2.000,0.000,0.000
3.000,0.003,0.000
4.000,0.000,0.000
5.000,0.004,0.000
6.000,0.000,0.000
7.000,0.007,0.001
8.000,0.000,0.000
9.000,0.011,0.002
10.000,0.000,0.001
11.000,0.017,0.003
12.000,0.000,0.001
13.000,0.026,0.006
14.000,0.000,0.003
15.000,0.041,0.012
16.000,0.000,0.006
17.000,0.064,0.025
18.000,0.000,0.012
19.000,0.099,0.050
20.000,0.000,0.024
21.000,0.155,0.101
22.000,0.000,0.076
23.000,0.000,0.245
24.000,0.000,0.024
25.000,0.000,0.121
26.000,0.000,0.012
27.000,0.000,0.060
28.000,0.000,0.006
29.000,0.000,0.030
30.000,0.000,0.003
31.000,0.000,0.015
32.000,0.000,0.001
33.000,0.000,0.007
34.000,0.000,0.001
35.000,0.000,0.004
36.000,0.000,0.000
37.000,0.000,0.002
38.000,0.000,0.000
39.000,0.000,0.001
40.000,0.000,0.000
41.000,0.000,0.001
42.000,0.000,0.000
43.000,0.000,0.000


==> idealSimPosEvals.csv <==
1.000,-270.431
2.000,-269.904
3.000,-263.882
4.000,-261.900
5.000,-252.842
6.000,-248.759
7.000,-237.338
8.000,-230.784
9.000,-217.594
10.000,-208.398
11.000,-194.026
12.000,-182.162
13.000,-167.249
14.000,-152.811
15.000,-138.126
16.000,-121.372
17.000,-107.953
18.000,-89.561
19.000,-79.039
20.000,-61.356
21.000,-56.401
22.000,-8.215
23.000,37.500
24.000,57.991
25.000,61.356
26.000,81.037
27.000,89.561
28.000,109.418
29.000,121.372
30.000,139.130
31.000,152.811
32.000,167.954
33.000,182.162
34.000,194.536
35.000,208.398
36.000,217.968
37.000,230.784
38.000,237.608
39.000,248.759
40.000,253.021
41.000,261.900
42.000,263.977
43.000,269.904


==> idealSimPosEvecs.csv <==
43.000,0.000,0.000
1.000,0.000,0.000
2.000,0.000,0.000
3.000,0.001,0.000
4.000,0.000,0.000
5.000,0.001,0.000
6.000,0.000,0.000
7.000,0.002,0.000
8.000,0.000,0.000
9.000,0.004,0.000
10.000,0.001,0.000
11.000,0.007,0.000
12.000,0.001,0.000
13.000,0.015,0.000
14.000,0.003,0.000
15.000,0.030,0.000
16.000,0.006,0.000
17.000,0.060,0.000
18.000,0.012,0.000
19.000,0.121,0.000
20.000,0.024,0.000
21.000,0.245,0.000
22.000,0.076,0.000
23.000,0.101,0.155
24.000,0.024,0.000
25.000,0.050,0.099
26.000,0.012,0.000
27.000,0.025,0.064
28.000,0.006,0.000
29.000,0.012,0.041
30.000,0.003,0.000
31.000,0.006,0.026
32.000,0.001,0.000
33.000,0.003,0.017
34.000,0.001,0.000
35.000,0.002,0.011
36.000,0.000,0.000
37.000,0.001,0.007
38.000,0.000,0.000
39.000,0.000,0.004
40.000,0.000,0.000
41.000,0.000,0.003
42.000,0.000,0.000
43.000,0.000,0.002


==> peaks10.csv <==
0.000000000000000000e+00,6.896010224235801900e+00,6.898279827981811607e+00
1.000000000000000000e+00,6.899837084056524183e+00,6.901890189017906074e+00
2.000000000000000000e+00,6.905173083685590463e+00,6.907020702069198492e+00
3.000000000000000000e+00,6.914019713129696321e+00,6.915571557154685856e+00
4.000000000000000000e+00,6.922318378159341812e+00,6.923552355234473765e+00
5.000000000000000000e+00,6.935739667992607771e+00,6.936473647363655459e+00
6.000000000000000000e+00,6.944868899716457378e+00,6.945404540452941866e+00
7.000000000000000000e+00,6.961407380631780661e+00,6.961746174616317617e+00
8.000000000000000000e+00,6.967551408514304434e+00,6.967636763675209011e+00
9.000000000000000000e+00,6.994328259994112784e+00,6.994429442943069120e+00
1.000000000000000000e+01,7.009051544798213129e+00,7.009060906089347398e+00
1.100000000000000000e+01,7.032391295153910704e+00,7.032623262324912972e+00
1.200000000000000000e+01,7.038592619368219339e+00,7.038893889387603409e+00
1.300000000000000000e+01,7.054534766087297015e+00,7.055045504549079638e+00
1.400000000000000000e+01,7.064260332007392229e+00,7.065116511649764952e+00
1.500000000000000000e+01,7.076805665885224528e+00,7.078037803778945758e+00
1.600000000000000000e+01,7.085980286870303679e+00,7.087538753873931618e+00
1.700000000000000000e+01,7.093854155953012608e+00,7.095709570955619938e+00
1.800000000000000000e+01,7.100162915943475817e+00,7.102360236022110307e+00
1.900000000000000000e+01,7.103112317816735022e+00,7.105400540052505320e+00


==> peaks25.csv <==
0.000000000000000000e+00,6.740025560589502973e+00,6.753295329532325475e+00
1.000000000000000000e+00,6.749592710141311791e+00,6.762036203619713248e+00
2.000000000000000000e+00,6.762932709213976601e+00,6.774007400739395557e+00
3.000000000000000000e+00,6.785049282824239469e+00,6.794149414940765297e+00
4.000000000000000000e+00,6.805795945398353197e+00,6.813151315130737018e+00
5.000000000000000000e+00,6.839349169981519871e+00,6.844314431442291458e+00
6.000000000000000000e+00,6.862172249291143444e+00,6.865786578656959627e+00
7.000000000000000000e+00,6.903518451579450321e+00,6.905120512050201498e+00
8.000000000000000000e+00,6.918878521285759753e+00,6.919941994198379298e+00
9.000000000000000000e+00,6.985820649985281960e+00,6.985878587857581756e+00
1.000000000000000000e+01,7.022628861995531047e+00,7.022742274226128067e+00
1.100000000000000000e+01,7.080978237884775872e+00,7.082218221820739679e+00
1.200000000000000000e+01,7.096481548420549679e+00,7.098179817980316386e+00
1.300000000000000000e+01,7.136336915218243426e+00,7.140174017400154227e+00
1.400000000000000000e+01,7.160650830018480129e+00,7.166016601658515839e+00
1.500000000000000000e+01,7.192014164713061319e+00,7.200030002998565770e+00
1.600000000000000000e+01,7.214950717175759642e+00,7.225112511249328406e+00
1.700000000000000000e+01,7.234635389882530632e+00,7.246964696467796507e+00
1.800000000000000000e+01,7.250407289858688209e+00,7.264446444642570277e+00
1.900000000000000000e+01,7.257780794541838887e+00,7.272807280726158119e+00


==> plotRM_UdomTc.tsv <==
-2.000000000000000111e-01 -1.058315404604351251e+00 -1.058300524425835887e+00 -9.591850857832430188e-01 -9.591663046625437117e-01 -2.048125007429123234e-01 -1.045811918048713401e-01 9.502415847791197134e-02 9.591149531876973500e-01 9.591663046625423794e-01 1.058254046712558738e+00 1.058300524425835887e+00 2.014501024557211473e+00
-1.932203389830508544e-01 -1.058315404155553585e+00 -1.058300524425836553e+00 -9.591850850348226931e-01 -9.591663046625441558e-01 -1.980654425850350286e-01 -1.045643505443714094e-01 9.502614464980649323e-02 9.591149556234765949e-01 9.591663046625441558e-01 1.058254048777081291e+00 1.058300524425837441e+00 2.014514794286367927e+00
-1.864406779661016977e-01 -1.058315403713761649e+00 -1.058300524425835665e+00 -9.591850842995938153e-01 -9.591663046625447109e-01 -1.913211811588177436e-01 -1.045448909953378830e-01 9.502822474898595106e-02 9.591149580878500780e-01 9.591663046625431566e-01 1.058254050863906004e+00 1.058300524425836109e+00 2.014528648500666819e+00
-1.796610169491525411e-01 -1.058315403278813571e+00 -1.058300524425836775e+00 -9.591850835772082196e-01 -9.591663046625441558e-01 -1.845803837034644124e-01 -1.045221535201936724e-01 9.503040559737138682e-02 9.591149605813260592e-01 9.591663046625430455e-01 1.058254052973398363e+00 1.058300524425835443e+00 2.014542587978427335e+00
-1.728813559322033844e-01 -1.058315402850548370e+00 -1.058300524425835221e+00 -9.591850828673326168e-01 -9.591663046625438227e-01 -1.778439589796117770e-01 -1.044952376462923854e-01 9.503269469367296718e-02 9.591149631044224577e-01 9.591663046625432676e-01 1.058254055105931180e+00 1.058300524425837885e+00 2.014556613507559213e+00
-1.661016949152542277e-01 -1.058315402428819274e+00 -1.058300524425836553e+00 -9.591850821696483731e-01 -9.591663046625433786e-01 -1.711131776591464926e-01 -1.044628817622781508e-01 9.503510029942198456e-02 9.591149656576720695e-01 9.591663046625434896e-01 1.058254057261878822e+00 1.058300524425836109e+00 2.014570725885664881e+00
-1.593220338983050988e-01 -1.058315402013470852e+00 -1.058300524425834999e+00 -9.591850814838420725e-01 -9.591663046625442668e-01 -1.643898723083078717e-01 -1.044232632346263068e-01 9.503763153846124523e-02 9.591149682416166833e-01 9.591663046625444888e-01 1.058254059441634531e+00 1.058300524425836109e+00 2.014584925920233971e+00
-1.525423728813559421e-01 -1.058315401604364769e+00 -1.058300524425834999e+00 -9.591850808096117342e-01 -9.591663046625433786e-01 -1.576767853914675110e-01 -1.043736505194960279e-01 9.504029851241961591e-02 9.591149708568140753e-01 9.591663046625448219e-01 1.058254061645592214e+00 1.058300524425835665e+00 2.014599214428760998e+00
-1.457627118644067854e-01 -1.058315401201361805e+00 -1.058300524425836775e+00 -9.591850801466683674e-01 -9.591663046625442668e-01 -1.509782094807620711e-01 -1.043097630877828363e-01 9.504311243524575514e-02 9.591149735038336788e-01 9.591663046625443778e-01 1.058254063874158213e+00 1.058300524425837441e+00 2.014613592238930107e+00
-1.389830508474576287e-01 -1.058315400804321404e+00 -1.058300524425836775e+00 -9.591850794947290870e-01 -9.591663046625432676e-01 -1.443012473150562247e-01 -1.042245115236789671e-01 9.504608579057222117e-02 9.591149761832598042e-01 9.591663046625431566e-01 1.058254066127744641e+00 1.058300524425835887e+00 2.014628060188750958e+00
-1.322033898305084720e-01 -1.058315400413115892e+00 -1.058300524425837219e+00 -9.591850788535241090e-01 -9.591663046625439337e-01 -1.376585074530678465e-01 -1.041053020565572834e-01 9.504923251655619798e-02 9.591149788956937483e-01 9.591663046625441558e-01 1.058254068406778270e+00 1.058300524425836331e+00 2.014642619126725265e+00
-1.254237288135593431e-01 -1.058315400027615372e+00 -1.058300524425836997e+00 -9.591850782227886452e-01 -9.591663046625436007e-01 -1.310745051709225339e-01 -1.039276358816670354e-01 9.505256822396711269e-02 9.591149816417476881e-01 9.591663046625453770e-01 1.058254070711692973e+00 1.058300524425837219e+00 2.014657269912035087e+00
-1.186440677966101725e-01 -1.058315399647697053e+00 -1.058300524425836331e+00 -9.591850776022700087e-01 -9.591663046625434896e-01 -1.246029761909681483e-01 -1.036377956900051828e-01 9.505611045470746534e-02 9.591149844220493437e-01 9.591663046625449329e-01 1.058254073042927512e+00 1.058300524425835665e+00 2.014672013414645413e+00
-1.118644067796610159e-01 -1.058315399273240809e+00 -1.058300524425835887e+00 -9.591850769917218411e-01 -9.591663046625436007e-01 -1.183812744044007020e-01 -1.030984482538256780e-01 9.505987898976958617e-02 9.591149872372445317e-01 9.591663046625442668e-01 1.058254075400940408e+00 1.058300524425836331e+00 2.014686850515571059e+00
-1.050847457627118731e-01 -1.058315398904129401e+00 -1.058300524425836109e+00 -9.591850763909061106e-01 -9.591663046625441558e-01 -1.128142701249552349e-01 -1.019047465419292281e-01 9.506389621804564594e-02 9.591149900879947232e-01 9.591663046625441558e-01 1.058254077786190628e+00 1.058300524425833666e+00 2.014701782106975259e+00
-9.830508474576271638e-02 -1.058315398540250696e+00 -1.058300524425836109e+00 -9.591850757995897814e-01 -9.591663046625436007e-01 -1.088753476750491112e-01 -9.908333257783187575e-02 9.506818758045708362e-02 9.591149929749764880e-01 9.591663046625434896e-01 1.058254080199159564e+00 1.058300524425836331e+00 2.014716809092360172e+00
-9.152542372881355970e-02 -1.058315398181491895e+00 -1.058300524425836331e+00 -9.591850752175508088e-01 -9.591663046625442668e-01 -1.070053616619216358e-01 -9.419338170183154391e-02 9.507278210798629503e-02 9.591149958988871571e-01 9.591663046625442668e-01 1.058254082640329274e+00 1.058300524425837219e+00 2.014731932386780500e+00
-8.474576271186440302e-02 -1.058315397827747750e+00 -1.058300524425837219e+00 -9.591850746445714782e-01 -9.591663046625436007e-01 -1.062167065494314944e-01 -8.822253365532280178e-02 9.507771307759158019e-02 9.591149988604380505e-01 9.591663046625441558e-01 1.058254085110196030e+00 1.058300524425837885e+00 2.014747152916980699e+00
-7.796610169491524633e-02 -1.058315397478911679e+00 -1.058300524425836775e+00 -9.591850740804440667e-01 -9.591663046625443778e-01 -1.058275412599568865e-01 -8.185266878412962577e-02 9.508301881726372029e-02 9.591150018603613603e-01 9.591663046625434896e-01 1.058254087609269423e+00 1.058300524425836775e+00 2.014762471621632578e+00
-7.118644067796608965e-02 -1.058315397134882874e+00 -1.058300524425836997e+00 -9.591850735249632942e-01 -9.591663046625443778e-01 -1.056029904794084373e-01 -7.531870772896881450e-02 9.508874370130065978e-02 9.591150048994068200e-01 9.591663046625444888e-01 1.058254090138072590e+00 1.058300524425837441e+00 2.014777889451479176e+00
-6.440677966101693297e-02 -1.058315396795564522e+00 -1.058300524425837441e+00 -9.591850729779312079e-01 -9.591663046625437117e-01 -1.054584622479438072e-01 -6.870529507495826138e-02 9.509493939033858423e-02 9.591150079783462568e-01 9.591663046625442668e-01 1.058254092697135995e+00 1.058300524425836775e+00 2.014793407369565248e+00
-5.762711864406780404e-02 -1.058315396460857150e+00 -1.058300524425836553e+00 -9.591850724391591809e-01 -9.591663046625439337e-01 -1.053581239165352207e-01 -6.204832495318181318e-02 9.510166638928382876e-02 9.591150110979673737e-01 9.591663046625433786e-01 1.058254095287007868e+00 1.058300524425836553e+00 2.014809026351406906e+00
-5.084745762711864736e-02 -1.058315396130668606e+00 -1.058300524425835443e+00 -9.591850719084589194e-01 -9.591663046625440447e-01 -1.052845659615603141e-01 -5.536527920134426406e-02 9.510899602235257932e-02 9.591150142590875172e-01 9.591663046625459321e-01 1.058254097908249980e+00 1.058300524425837219e+00 2.014824747385224768e+00
-4.406779661016949068e-02 -1.058315395804911851e+00 -1.058300524425836997e+00 -9.591850713856534538e-01 -9.591663046625442668e-01 -1.052283996163528162e-01 -4.866563226078365889e-02 9.511701296142929807e-02 9.591150174625338032e-01 9.591663046625441558e-01 1.058254100561431876e+00 1.058300524425837219e+00 2.014840571472134023e+00
-3.728813559322033400e-02 -1.058315395483492294e+00 -1.058300524425836109e+00 -9.591850708705642603e-01 -9.591663046625444888e-01 -1.051841416692330528e-01 -4.195496964976818538e-02 9.512581849717804960e-02 9.591150207091663216e-01 9.591663046625447109e-01 1.058254103247144862e+00 1.058300524425836997e+00 2.014856499626348274e+00
-3.050847457627117731e-02 -1.058315395166330442e+00 -1.058300524425837441e+00 -9.591850703630232511e-01 -9.591663046625440447e-01 -1.051483844134676188e-01 -3.523682229487315465e-02 9.513553482016826046e-02 9.591150239998625926e-01 9.591663046625437117e-01 1.058254105965985348e+00 1.058300524425835665e+00 2.014872532875405575e+00
-2.372881355932202063e-02 -1.058315394853335256e+00 -1.058300524425836553e+00 -9.591850698628638927e-01 -9.591663046625426015e-01 -1.051189022846143323e-01 -2.851356556792983971e-02 9.514631069494258742e-02 9.591150273355268929e-01 9.591663046625442668e-01 1.058254108718578168e+00 1.058300524425837219e+00 2.014888672260373159e+00
-1.694915254237286395e-02 -1.058315394544428800e+00 -1.058300524425836775e+00 -9.591850693699327524e-01 -9.591663046625440447e-01 -1.050941818125320781e-01 -2.178689695923738748e-02 9.515832908501774268e-02 9.591150307170870359e-01 9.591663046625447109e-01 1.058254111505547934e+00 1.058300524425836553e+00 2.014904918836108116e+00
-1.016949152542373502e-02 -1.058315394239530249e+00 -1.058300524425835443e+00 -9.591850688840660721e-01 -9.591663046625434896e-01 -1.050731586970910098e-01 -1.505810940640384989e-02 9.517181755720610647e-02 9.591150341454950379e-01 9.591663046625437117e-01 1.058254114327548123e+00 1.058300524425837663e+00 2.014921273671420821e+00
-3.389830508474578341e-03 -1.058315393938563886e+00 -1.058300524425834999e+00 -9.591850684051188569e-01 -9.591663046625434896e-01 -1.050550630829396453e-01 -8.328260458711132103e-03 9.518706272050987682e-02 9.591150376217333351e-01 9.591663046625453770e-01 1.058254117185237542e+00 1.058300524425835887e+00 2.014937737849377797e+00
3.389830508474578341e-03 -1.058315393641456437e+00 -1.058300524425837219e+00 -9.591850679329423368e-01 -9.591663046625443778e-01 -1.050393245338188675e-01 -1.598287722410577424e-03 9.520443064550032641e-02 9.591150411468091219e-01 9.591663046625440447e-01 1.058254120079304306e+00 1.058300524425836109e+00 2.014954312467486020e+00
1.016949152542373502e-02 -1.058315393348126632e+00 -1.058300524425836775e+00 -9.591850674673927379e-01 -9.591663046625445999e-01 -1.050255115078338325e-01 5.130901120362021776e-03 9.522439635825301341e-02 9.591150447217592356e-01 9.591663046625442668e-01 1.058254123010442749e+00 1.058300524425835665e+00 2.014970998637959809e+00
1.694915254237289171e-02 -1.058315393058508969e+00 -1.058300524425837219e+00 -9.591850670083332808e-01 -9.591663046625440447e-01 -1.050132915782319709e-01 1.185834490172025038e-02 9.524758747074903165e-02 9.591150483476490463e-01 9.591663046625447109e-01 1.058254125979373628e+00 1.058300524425836553e+00 2.014987797487952648e+00
2.372881355932204839e-02 -1.058315392772530172e+00 -1.058300524425836109e+00 -9.591850665556271860e-01 -9.591663046625432676e-01 -1.050024045645906318e-01 1.858293577992248258e-02 9.527485049991141208e-02 9.591150520255753431e-01 9.591663046625432676e-01 1.058254128986828135e+00 1.058300524425835887e+00 2.015004710159834289e+00
3.050847457627120507e-02 -1.058315392490126960e+00 -1.058300524425837219e+00 -9.591850661091462227e-01 -9.591663046625439337e-01 -1.049926439434171188e-01 2.530329665345933468e-02 9.530735486386275601e-02 9.591150557566664459e-01 9.591663046625442668e-01 1.058254132033563444e+00 1.058300524425835665e+00 2.015021737811411029e+00
3.728813559322036175e-02 -1.058315392211224948e+00 -1.058300524425835665e+00 -9.591850656687616050e-01 -9.591663046625434896e-01 -1.049838437107270400e-01 3.201759895125458333e-02 9.534676195403467280e-02 9.591150595420845359e-01 9.591663046625440447e-01 1.058254135120354933e+00 1.058300524425835443e+00 2.015038881616202371e+00
4.406779661016951843e-02 -1.058315391935766625e+00 -1.058300524425837441e+00 -9.591850652343476558e-01 -9.591663046625434896e-01 -1.049758689201198414e-01 3.872326643328274226e-02 9.539551187236104679e-02 9.591150633830224370e-01 9.591663046625431566e-01 1.058254138247996634e+00 1.058300524425836331e+00 2.015056142763739899e+00
5.084745762711867512e-02 -1.058315391663684935e+00 -1.058300524425836553e+00 -9.591850648057871354e-01 -9.591663046625433786e-01 -1.049686087513180682e-01 4.541645697594825365e-02 9.545733471415995819e-02 9.591150672807137179e-01 9.591663046625438227e-01 1.058254141417304339e+00 1.058300524425836109e+00 2.015073522459778221e+00
5.762711864406783180e-02 -1.058315391394917926e+00 -1.058300524425836109e+00 -9.591850643829586964e-01 -9.591663046625433786e-01 -1.049619713540531629e-01 5.209108914623589853e-02 9.553821883759211486e-02 9.591150712364234776e-01 9.591663046625444888e-01 1.058254144629117377e+00 1.058300524425836775e+00 2.015091021926629367e+00
6.440677966101698848e-02 -1.058315391129407868e+00 -1.058300524425836109e+00 -9.591850639657540922e-01 -9.591663046625444888e-01 -1.049558799589685315e-01 5.873686488301127495e-02 9.564838429297624345e-02 9.591150752514562283e-01 9.591663046625436007e-01 1.058254147884295948e+00 1.058300524425836775e+00 2.015108642403410144e+00
7.118644067796614516e-02 -1.058315390867093475e+00 -1.058300524425835887e+00 -9.591850635540558612e-01 -9.591663046625451550e-01 -1.049502699068729783e-01 6.533486273928906796e-02 9.580668660948066240e-02 9.591150793271592256e-01 9.591663046625444888e-01 1.058254151183724456e+00 1.058300524425837219e+00 2.015126385146331245e+00
7.796610169491524633e-02 -1.058315390607920126e+00 -1.058300524425836775e+00 -9.591850631477559785e-01 -9.591663046625439337e-01 -1.049450863531085493e-01 7.184654050437296047e-02 9.605161187705590908e-02 9.591150834649150303e-01 9.591663046625441558e-01 1.058254154528310176e+00 1.058300524425835887e+00 2.015144251429043631e+00
8.474576271186440302e-02 -1.058315390351829199e+00 -1.058300524425836109e+00 -9.591850627467504165e-01 -9.591663046625437117e-01 -1.049402824747001778e-01 7.818236535410102994e-02 9.647264480303670287e-02 9.591150876661540536e-01 9.591663046625431566e-01 1.058254157918988136e+00 1.058300524425835221e+00 2.015162242542860138e+00
9.152542372881355970e-02 -1.058315390098764297e+00 -1.058300524425835443e+00 -9.591850623509382556e-01 -9.591663046625441558e-01 -1.049358180564123610e-01 8.410131447031621299e-02 9.731076667841105643e-02 9.591150919323476742e-01 9.591663046625434896e-01 1.058254161356719569e+00 1.058300524425836109e+00 2.015180359797132947e+00
9.830508474576271638e-02 -1.058315389848678345e+00 -1.058300524425835887e+00 -9.591850619602177996e-01 -9.591663046625443778e-01 -1.049316583655232477e-01 8.894267618624883409e-02 9.922665310690155505e-02 9.591150962650129008e-01 9.591663046625431566e-01 1.058254164842486800e+00 1.058300524425836775e+00 2.015198604519530257e+00
1.050847457627118731e-01 -1.058315389601513390e+00 -1.058300524425835887e+00 -9.591850615744903497e-01 -9.591663046625440447e-01 -1.049277732488397008e-01 9.179871541770116827e-02 1.031280076704676613e-01 9.591151006657188116e-01 9.591663046625441558e-01 1.058254168377305016e+00 1.058300524425836109e+00 2.015216978056361796e+00
1.118644067796610297e-01 -1.058315389357222136e+00 -1.058300524425837441e+00 -9.591850611936625359e-01 -9.591663046625441558e-01 -1.049241364023959650e-01 9.305955779672049621e-02 1.086246770650029503e-01 9.591151051360772284e-01 9.591663046625434896e-01 1.058254171962217827e+00 1.058300524425835887e+00 2.015235481772921222e+00
1.186440677966101864e-01 -1.058315389115751959e+00 -1.058300524425837441e+00 -9.591850608176399895e-01 -9.591663046625443778e-01 -1.049207247765231443e-01 9.364353508756685651e-02 1.147983050891012019e-01 9.591151096777565943e-01 9.591663046625433786e-01 1.058254175598298596e+00 1.058300524425837219e+00 2.015254117053802752e+00
1.254237288135593431e-01 -1.058315388877054453e+00 -1.058300524425836109e+00 -9.591850604463335594e-01 -9.591663046625436007e-01 -1.049175180879016733e-01 9.396057215407749297e-02 1.212389451883924968e-01 9.591151142924779771e-01 9.591663046625433786e-01 1.058254179286647778e+00 1.058300524425837219e+00 2.015272885303255990e+00
1.322033898305084998e-01 -1.058315388641084098e+00 -1.058300524425836109e+00 -9.591850600796555382e-01 -9.591663046625443778e-01 -1.049144984168120798e-01 9.415579196934546757e-02 1.278014550427724882e-01 9.591151189820164014e-01 9.591663046625445999e-01 1.058254183028401574e+00 1.058300524425836109e+00 2.015291787945526103e+00
1.389830508474576565e-01 -1.058315388407793156e+00 -1.058300524425836997e+00 -9.591850597175182180e-01 -9.591663046625450439e-01 -1.049116498727390018e-01 9.428707924212124947e-02 1.344279326052369161e-01 9.591151237482059555e-01 9.591663046625437117e-01 1.058254186824728826e+00 1.058300524425834999e+00 2.015310826425212642e+00
1.457627118644068132e-01 -1.058315388177136995e+00 -1.058300524425836109e+00 -9.591850593598385544e-01 -9.591663046625440447e-01 -1.049089583151475574e-01 9.438108801559806638e-02 1.410917082235097209e-01 9.591151285929434556e-01 9.591663046625438227e-01 1.058254190676834572e+00 1.058300524425836775e+00 2.015330002207647020e+00
1.525423728813559698e-01 -1.058315387949072539e+00 -1.058300524425837663e+00 -9.591850590065339466e-01 -9.591663046625437117e-01 -1.049064111191347903e-01 9.445159224502296114e-02 1.477789938277060677e-01 9.591151335181853366e-01 9.591663046625447109e-01 1.058254194585954266e+00 1.058300524425837219e+00 2.015349316779226463e+00
1.593220338983051265e-01 -1.058315387723551382e+00 -1.058300524425836775e+00 -9.591850586575267901e-01 -9.591663046625444888e-01 -1.049039969777222497e-01 9.450637016600889340e-02 1.544819983639321437e-01 9.591151385259553130e-01 9.591663046625450439e-01 1.058254198553362224e+00 1.058300524425835665e+00 2.015368771647847446e+00
1.661016949152542832e-01 -1.058315387500536220e+00 -1.058300524425836331e+00 -9.591850583127364827e-01 -9.591663046625440447e-01 -1.049017057343220732e-01 9.455012768674929402e-02 1.611960042341371024e-01 9.591151436183448231e-01 9.591663046625452660e-01 1.058254202580375170e+00 1.058300524425836997e+00 2.015388368343238312e+00
1.728813559322034399e-01 -1.058315387279982200e+00 -1.058300524425835665e+00 -9.591850579720881953e-01 -9.591663046625442668e-01 -1.048995282401007367e-01 9.458587187856906664e-02 1.679179936625328773e-01 9.591151487975165812e-01 9.591663046625437117e-01 1.058254206668343578e+00 1.058300524425835443e+00 2.015408108417411803e+00
1.796610169491525411e-01 -1.058315387061852242e+00 -1.058300524425836331e+00 -9.591850576355094304e-01 -9.591663046625443778e-01 -1.048974562320548892e-01 9.461561113197602957e-02 1.746459484172072640e-01 9.591151540657087970e-01 9.591663046625436007e-01 1.058254210818662777e+00 1.058300524425834999e+00 2.015427993445010557e+00
1.864406779661016977e-01 -1.058315386846103934e+00 -1.058300524425836109e+00 -9.591850573029244709e-01 -9.591663046625431566e-01 -1.048954822283619387e-01 9.464073659538549399e-02 1.813784682663255043e-01 9.591151594252376178e-01 9.591663046625439337e-01 1.058254215032772061e+00 1.058300524425835887e+00 2.015448025023771184e+00
1.932203389830508544e-01 -1.058315386632698418e+00 -1.058300524425836109e+00 -9.591850569742671473e-01 -9.591663046625451550e-01 -1.048935994382211995e-01 9.466224170629318480e-02 1.881145513563781957e-01 9.591151648784969064e-01 9.591663046625432676e-01 1.058254219312153355e+00 1.058300524425837219e+00 2.015468204774918171e+00
2.000000000000000111e-01 -1.058315386421600834e+00 -1.058300524425837885e+00 -9.591850566494631858e-01 -9.591663046625438227e-01 -1.048918016838938511e-01 9.468085448587704178e-02 1.948534618391785100e-01 9.591151704279691215e-01 9.591663046625440447e-01 1.058254223658332105e+00 1.058300524425836553e+00 2.015488534343606197e+00


==> plotRM_Yconfig.TSV <==
-4.	-7.482978575781273	-3.924720271853398	0.018432126313729286	7.389266721320937
-3.92	-7.480033556298881	-3.848326457884062	0.01880469239692001	7.3895553217860215
-3.84	-7.477210357315615	-3.771830215011871	0.019192553086388817	7.389848019241099
-3.76	-7.4745018294538115	-3.6952397366311827	0.01959666486419027	7.3901449012208005
-3.6799999999999997	-7.471901352373993	-3.6185627706000334	0.020018065212410126	7.3904460577616184
-3.5999999999999996	-7.469402788590575	-3.5418066742224723	0.020457881321463436	7.390751581491584
-3.5199999999999996	-7.467000441833651	-3.4649784658294838	0.020917339939330152	7.3910615677238045
-3.4399999999999995	-7.464689019470589	-3.3880848736223235	0.021397778538836145	7.391376114554075
-3.3600000000000003	-7.46246359855535	-3.3111323824193106	0.02190065801192036	7.39169532296274
-3.2800000000000002	-7.460319595122206	-3.234127278937217	0.02242757713834975	7.392019296921073
-3.2	-7.458252736383204	-3.1570756962419515	0.022980289122798984	7.392348143502355
-3.12	-7.456259035527023	-3.0799836580216295	0.02356072055072626	7.3926819729979245
-3.04	-7.454334768850423	-3.00285712337047	0.02417099318242698	7.393020899038465
-2.96	-7.452476454983346	-2.9257020328264023	0.02481344908897305	7.393365038720773
-2.88	-7.450680835995003	-2.8485243564828746	0.0254906797375394	7.393714512740339
-2.8	-7.448944860191755	-2.771330145099966	0.026205559761705865	7.394069445530017
-2.7199999999999998	-7.447265666438035	-2.694125585278514	0.026961286311409583	7.3944299654051395
-2.6399999999999997	-7.445640569849955	-2.6169170599407705	0.027761425075332385	7.3947962047153935
-2.5600000000000005	-7.444067048727392	-2.539711215593366	0.028609964316885794	7.3951683000038715
-2.4800000000000004	-7.442542732604455	-2.4625150381466376	0.029511378577437974	7.395546392173652
-2.4000000000000004	-7.441065391311326	-2.385335939447231	0.03047070409620919	7.395930626662348
-2.3200000000000003	-7.439632924951221	-2.308181857173338	0.03149362849949893	7.39632115362506
-2.24	-7.438243354706691	-2.231061371375594	0.03258659795605932	7.396718128126224
-2.16	-7.4368948143979345	-2.1539838417671597	0.03375694582425061	7.3971217103408415
-2.08	-7.435585542723993	-2.0769595709307267	0.03501304788908957	7.3975320657656285
-2.	-7.434313876124595	-2.	0.03636451068392147	7.397949365440672
-1.92	-7.4330782422064745	-1.9231179451960032	0.03782240122029017	7.398373786182187
-1.8399999999999999	-7.431877153684052	-1.8463278860023986	0.03939952885940821	7.398805510827041
-1.7599999999999998	-7.430709202788776	-1.7696463189533995	0.04111079325244769	7.3992447284897285
-1.68	-7.4295730561062445	-1.693092195260363	0.04297361653407618	7.3996916348325295
-1.5999999999999999	-7.428467449804039	-1.6166874662045077	0.045008483658854605	7.400146432349691
-1.5199999999999998	-7.427391185216779	-1.540457767901546	0.04723962245192877	7.400609330666396
-1.4399999999999997	-7.426343124758105	-1.464433287423471	0.04969586532806471	7.4010805468535095
-1.3599999999999997	-7.425322188132124	-1.3886498663246662	0.05241174869775927	7.4015603057590305
-1.2799999999999996	-7.424327348819433	-1.3131504166683428	0.05542892513050707	7.402048840357271
-1.1999999999999995	-7.423357630815117	-1.2379867503567832	0.05879798905499215	7.40254639211691
-1.12	-7.422412105598185	-1.1632219569291098	0.0625808511381969	7.403053211389098
-1.04	-7.421489889313781	-1.0889335100246635	0.06685384152158241	7.40356955781686
-0.96	-7.420590140151219	-1.0152173395544557	0.07171177893843028	7.404095700767242
-0.8799999999999999	-7.41971205590227	-0.9421931732021016	0.0772733093167973	7.404631919787577
-0.7999999999999998	-7.418854871685676	-0.8700115165187043	0.08368788311687571	7.405178505087505
-0.7199999999999998	-7.418017857824912	-0.7988626747056715	0.09114477448213355	7.405735758048452
-0.6400000000000003	-7.417200317867552	-0.7289881468771982	0.09988447298239396	7.406303991762358
-0.5600000000000003	-7.416401586735354	-0.6606943857956368	0.1102124409293318	7.406883531601659
-0.4800000000000002	-7.415621028995249	-0.594368008660098	0.12251432183277593	7.407474715822571
-0.40000000000000013	-7.414858037242296	-0.5304895803847064	0.13726972142294452	7.408077896204056
-0.32000000000000006	-7.414112030586177	-0.46963954570313926	0.15505813756450715	7.40869343872481
-0.24	-7.413382453233852	-0.41248493085663424	0.17654565980943426	7.409321724281051
-0.16000000000000014	-7.412668773161166	-0.35973171530623704	0.2024373390195738	7.4099631494478295
-0.08000000000000007	-7.41197048086727	-0.31203230871452065	0.23338466229469576	7.410618127287094
0.	-7.4112870882057305	-0.26985865966287903	0.26985865966287914	7.4112870882057305
0.08000000000000007	-7.410618127287094	-0.2333846622946955	0.3120323087145205	7.41197048086727
0.16000000000000014	-7.409963149447835	-0.2024373390195741	0.3597317153062369	7.412668773161171
0.2400000000000002	-7.409321724281051	-0.17654565980943446	0.41248493085663435	7.41338245323385
0.3200000000000003	-7.40869343872481	-0.15505813756450693	0.4696395457031395	7.414112030586177
0.40000000000000036	-7.40807789620406	-0.13726972142294458	0.5304895803847065	7.414858037242295
0.4800000000000004	-7.407474715822578	-0.12251432183277623	0.5943680086600981	7.415621028995252
0.5600000000000005	-7.406883531601661	-0.11021244092933222	0.660694385795637	7.416401586735357
0.6399999999999997	-7.40630399176236	-0.09988447298239359	0.7289881468771976	7.417200317867555
0.7199999999999998	-7.405735758048449	-0.09114477448213344	0.7988626747056715	7.418017857824909
0.7999999999999998	-7.405178505087504	-0.08368788311687532	0.8700115165187043	7.41885487168567
0.8799999999999999	-7.404631919787579	-0.07727330931679764	0.9421931732021017	7.419712055902274
0.96	-7.404095700767242	-0.07171177893843061	1.015217339554456	7.4205901401512175
1.04	-7.403569557816859	-0.0668538415215832	1.0889335100246638	7.4214898893137775
1.12	-7.403053211389096	-0.06258085113819671	1.16322195692911	7.422412105598181
1.2000000000000002	-7.40254639211691	-0.05879798905499279	1.2379867503567838	7.423357630815118
1.2800000000000002	-7.4020488403572715	-0.0554289251305076	1.3131504166683436	7.4243273488194355
1.3600000000000003	-7.401560305759033	-0.052411748697759136	1.3886498663246667	7.4253221881321245
1.4400000000000004	-7.40108054685351	-0.04969586532806503	1.4644332874234718	7.426343124758102
1.5200000000000005	-7.400609330666395	-0.047239622451929524	1.5404577679015465	7.427391185216777
1.6000000000000005	-7.400146432349691	-0.04500848365885456	1.616687466204508	7.428467449804037
1.6799999999999997	-7.399691634832532	-0.042973616534076976	1.6930921952603628	7.429573056106244
1.7599999999999998	-7.3992447284897285	-0.04111079325244778	1.7696463189533995	7.430709202788778
1.8399999999999999	-7.398805510827046	-0.03939952885940782	1.8463278860023986	7.431877153684052
1.92	-7.398373786182188	-0.03782240122029072	1.9231179451960032	7.433078242206475
2.	-7.397949365440674	-0.03636451068392221	2.	7.434313876124596
2.08	-7.397532065765628	-0.03501304788909054	2.0769595709307236	7.435585542723995
2.16	-7.397121710340845	-0.03375694582425147	2.153983841767167	7.4368948143979265
2.24	-7.396718128126224	-0.03258659795606119	2.231061371375598	7.438243354706687
2.3200000000000003	-7.396321153625059	-0.03149362849950063	2.308181857173336	7.439632924951221
2.4000000000000004	-7.39593062666235	-0.030470704096210863	2.385335939447234	7.441065391311326
2.4800000000000004	-7.395546392173653	-0.029511378577435476	2.462515038146632	7.442542732604457
2.5600000000000005	-7.395168300003872	-0.02860996431688454	2.5397112155933694	7.444067048727388
2.6400000000000006	-7.394796204715394	-0.02776142507533431	2.6169170599407714	7.445640569849956
2.7199999999999998	-7.394429965405138	-0.02696128631140894	2.6941255852785164	7.44726566643803
2.8	-7.39406944553002	-0.02620555976170576	2.7713301450999666	7.448944860191757
2.88	-7.39371451274034	-0.025490679737538727	2.8485243564828733	7.450680835995006
2.96	-7.393365038720775	-0.024813449088973046	2.9257020328263987	7.452476454983348
3.04	-7.393020899038463	-0.024170993182425094	3.0028571233704664	7.454334768850424
3.12	-7.392681972997924	-0.023560720550727072	3.079983658021631	7.456259035527021
3.2	-7.392348143502355	-0.02298028912280081	3.157075696241952	7.458252736383203
3.2800000000000002	-7.392019296921075	-0.02242757713834826	3.234127278937217	7.460319595122205
3.3600000000000003	-7.39169532296274	-0.021900658011918473	3.3111323824193106	7.462463598555349
3.4400000000000004	-7.391376114554074	-0.0213977785388357	3.3880848736223257	7.464689019470585
3.5200000000000005	-7.391061567723807	-0.02091733993933136	3.4649784658294847	7.467000441833653
3.6000000000000005	-7.390751581491584	-0.020457881321465986	3.541806674222474	7.469402788590575
3.6799999999999997	-7.390446057761619	-0.020018065212411344	3.6185627706000347	7.471901352373994
3.76	-7.390144901220798	-0.019596664864189896	3.695239736631182	7.474501829453808
3.84	-7.3898480192411	-0.01919255308638751	3.771830215011869	7.477210357315618
3.92	-7.389555321786023	-0.01880469239691758	3.848326457884059	7.480033556298881
4.	-7.389266721320938	-0.018432126313727468	3.9247202718533956	7.482978575781271


==> sshDoubleSide.csv <==
1.000,-3.031
2.000,-2.970
3.000,-2.848
4.000,-2.775
5.000,-2.594
6.000,-2.420
7.000,-2.269
8.000,-1.998
9.000,-1.809
10.000,-1.624
11.000,-1.339
12.000,-1.224
13.000,-1.120
14.000,-0.000
15.000,-0.000
16.000,1.120
17.000,1.224
18.000,1.339
19.000,1.624
20.000,1.809
21.000,1.998
22.000,2.269
23.000,2.420
24.000,2.594
25.000,2.775
26.000,2.848
27.000,2.970
28.000,3.031


==> sshGapEvec.csv <==
0.000,0.750
1.000,0.000
2.000,0.188
3.000,0.000
4.000,0.047
5.000,0.000
6.000,0.012
7.000,0.000
8.000,0.003
9.000,0.000
10.000,0.001
11.000,0.000
12.000,0.000
13.000,0.000
14.000,0.000
15.000,0.000
16.000,0.000
17.000,0.000
18.000,0.000
19.000,0.000
20.000,0.000
21.000,0.000
22.000,0.000
23.000,0.000
24.000,0.000
25.000,0.000
26.000,0.000


==> sshGapState.csv <==
0.000,-2.983
1.000,-2.933
2.000,-2.851
3.000,-2.738
4.000,-2.595
5.000,-2.427
6.000,-2.236
7.000,-2.027
8.000,-1.807
9.000,-1.583
10.000,-1.368
11.000,-1.182
12.000,-1.049
13.000,-0.000
14.000,1.049
15.000,1.182
16.000,1.368
17.000,1.583
18.000,1.807
19.000,2.027
20.000,2.236
21.000,2.427
22.000,2.595
23.000,2.738
24.000,2.851
25.000,2.933
26.000,2.983


==> sshOnlyGap.csv <==
1.000,-2.982
2.000,-2.930
3.000,-2.844
4.000,-2.725
5.000,-2.577
6.000,-2.403
7.000,-2.206
8.000,-1.992
9.000,-1.769
10.000,-1.547
11.000,-1.339
12.000,-1.163
13.000,-1.043
14.000,1.043
15.000,1.163
16.000,1.339
17.000,1.547
18.000,1.769
19.000,1.992
20.000,2.206
21.000,2.403
22.000,2.577
23.000,2.725
24.000,2.844
25.000,2.930
26.000,2.982


==> zGreen10ideal.csv <==
6.879999999999999893e+00,-9.003807247337947217e+01
6.880600000000000271e+00,-8.882915860146511022e+01
6.881199999999999761e+00,-8.758254890519032188e+01
6.881800000000000139e+00,-8.629621665474779491e+01
6.882399999999999629e+00,-8.496787363016716199e+01
6.883000000000000007e+00,-8.359492725555952575e+01
6.883600000000000385e+00,-8.217442773698758174e+01
6.884199999999999875e+00,-8.070300227772733592e+01
6.884800000000000253e+00,-7.917677237250383371e+01
6.885399999999999743e+00,-7.759124863215635060e+01
6.886000000000000121e+00,-7.594119530581707522e+01
6.886599999999999611e+00,-7.422045322910675225e+01
6.887199999999999989e+00,-7.242170462673439602e+01
6.887800000000000367e+00,-7.053615480769181545e+01
6.888399999999999856e+00,-6.855309210168807965e+01
6.889000000000000234e+00,-6.645926426356504635e+01
6.889599999999999724e+00,-6.423796892728685748e+01
6.890200000000000102e+00,-6.186768082660680079e+01
6.890799999999999592e+00,-5.931989275745921475e+01
6.891399999999999970e+00,-5.655554395136532975e+01
6.892000000000000348e+00,-5.351872423430141623e+01
6.892599999999999838e+00,-5.012462410474229557e+01
6.893200000000000216e+00,-4.623376033502723459e+01
6.893799999999999706e+00,-4.158731559517511300e+01
6.894400000000000084e+00,-3.559830144206902247e+01
6.894999999999999574e+00,-2.624531439202301897e+01
6.895599999999999952e+00,-1.127797442355172564e+01
6.896200000000000330e+00,-2.380728674272709355e+01
6.896799999999999820e+00,-2.536182727461785191e+01
6.897400000000000198e+00,-2.368326117778784834e+01
6.897999999999999687e+00,-1.794745650129879166e+01
6.898600000000000065e+00,-7.544641196420465157e+00
6.899200000000000443e+00,-2.229144110454496541e+01
6.899799999999999933e+00,-2.756236589175802010e+01
6.900400000000000311e+00,-3.061858943106953390e+01
6.900999999999999801e+00,-3.260077439468674498e+01
6.901600000000000179e+00,-3.391476719257045147e+01
6.902199999999999669e+00,-3.475257723828695333e+01
6.902799999999999159e+00,-3.521861035956582953e+01
6.903399999999998649e+00,-3.537320708325363938e+01
6.903999999999999027e+00,-3.525070893708714692e+01
6.904599999999999405e+00,-3.486749648121629264e+01
6.905199999999998894e+00,-3.422505586418835577e+01
6.905799999999999272e+00,-3.330963093886629167e+01
6.906399999999998762e+00,-3.208816329287878233e+01
6.906999999999999140e+00,-3.049803055895546322e+01
6.907599999999998630e+00,-2.842295086665207293e+01
6.908199999999999008e+00,-2.563015279723502005e+01
6.908799999999999386e+00,-2.156430391124931845e+01
6.909399999999998876e+00,-1.427704747787842976e+01
6.909999999999999254e+00,-4.588095686208499835e+00
6.910599999999998744e+00,-1.707476197595826761e+01
6.911199999999999122e+00,-2.165154379669433027e+01
6.911799999999998612e+00,-2.420140592526835377e+01
6.912399999999998990e+00,-2.577572467668023393e+01
6.912999999999999368e+00,-2.674029701106878676e+01
6.913599999999998857e+00,-2.725887672913832915e+01
6.914199999999999235e+00,-2.741100076068942570e+01
6.914799999999998725e+00,-2.723089836296982114e+01
6.915399999999999103e+00,-2.672074858260734231e+01
6.915999999999999481e+00,-2.585124987706615585e+01
6.916599999999998971e+00,-2.455001376353482101e+01
6.917199999999999349e+00,-2.266681098024389485e+01
6.917799999999998839e+00,-1.987104472520472243e+01
6.918399999999999217e+00,-1.526085419332780191e+01
6.918999999999998707e+00,-5.020013120249218197e+00
6.919599999999999085e+00,-1.050858076258345974e+01
6.920199999999999463e+00,-1.773175171135348904e+01
6.920799999999998953e+00,-2.161733649292628456e+01
6.921399999999999331e+00,-2.419829082762254302e+01
6.921999999999998820e+00,-2.606551118078887086e+01
6.922599999999999199e+00,-2.746845839395737698e+01
6.923199999999998688e+00,-2.853497929840496994e+01
6.923799999999999066e+00,-2.933843411590316563e+01
6.924399999999999444e+00,-2.992378373251615642e+01
6.924999999999998934e+00,-3.031937420866245247e+01
6.925599999999999312e+00,-3.054278134800913591e+01
6.926199999999998802e+00,-3.060382090876508698e+01
6.926799999999999180e+00,-3.050600342643606666e+01
6.927399999999998670e+00,-3.024696136170260274e+01
6.927999999999999048e+00,-2.981798896510951735e+01
6.928599999999999426e+00,-2.920253471447723825e+01
6.929199999999998916e+00,-2.837308526465198710e+01
6.929799999999999294e+00,-2.728508622742866763e+01
6.930399999999998784e+00,-2.586458959599902130e+01
6.930999999999999162e+00,-2.398060991387223950e+01
6.931599999999998651e+00,-2.137281905379514768e+01
6.932199999999999029e+00,-1.740779057964414633e+01
6.932799999999999407e+00,-9.764218081423532425e+00
6.933399999999998897e+00,-5.807391643936200332e+00
6.933999999999999275e+00,-1.589584811649797658e+01
6.934599999999998765e+00,-2.052608415056689140e+01
6.935199999999999143e+00,-2.345667104001419290e+01
6.935799999999998633e+00,-2.554942095033357319e+01
6.936399999999999011e+00,-2.713107936229529926e+01
6.936999999999999389e+00,-2.835989659947166430e+01
6.937599999999998879e+00,-2.932400026624020128e+01
6.938199999999999257e+00,-3.007694834514431292e+01
6.938799999999998747e+00,-3.065312410598490800e+01
6.939399999999999125e+00,-3.107525569829450163e+01
6.939999999999998614e+00,-3.135840117078941702e+01
6.940599999999998992e+00,-3.151216451271197627e+01
6.941199999999999370e+00,-3.154193404290337810e+01
6.941799999999998860e+00,-3.144951680996023313e+01
6.942399999999999238e+00,-3.123333924412711937e+01
6.942999999999998728e+00,-3.088826493592809896e+01
6.943599999999999106e+00,-3.040498424529053523e+01
6.944199999999999484e+00,-2.976881385251974521e+01
6.944799999999998974e+00,-2.895754871239385153e+01
6.945399999999999352e+00,-2.793761121284543236e+01
6.945999999999998842e+00,-2.665682336843718048e+01
6.946599999999999220e+00,-2.502972684853720509e+01
6.947199999999997821e+00,-2.290409374834255019e+01
6.947799999999998199e+00,-1.997018582901899464e+01
6.948399999999997689e+00,-1.543754666508880291e+01
6.948999999999998067e+00,-6.308978771196407820e+00
6.949599999999998445e+00,-8.588002214057318895e+00
6.950199999999997935e+00,-1.620315145076582297e+01
6.950799999999998313e+00,-2.015606956040461029e+01
6.951399999999997803e+00,-2.272339836764789922e+01
6.951999999999998181e+00,-2.455090068694093475e+01
6.952599999999997671e+00,-2.590316710824588498e+01
6.953199999999998049e+00,-2.691182954794036419e+01
6.953799999999998427e+00,-2.764947942539109249e+01
6.954399999999997917e+00,-2.815770090674410753e+01
6.954999999999998295e+00,-2.845925841083186825e+01
6.955599999999997785e+00,-2.856359109224452908e+01
6.956199999999998163e+00,-2.846881387336848945e+01
6.956799999999997652e+00,-2.816122511548802265e+01
6.957399999999998030e+00,-2.761207641498853604e+01
6.957999999999998408e+00,-2.676988758833937609e+01
6.958599999999997898e+00,-2.554333595066031748e+01
6.959199999999998276e+00,-2.375976506250626485e+01
6.959799999999997766e+00,-2.104427128458060992e+01
6.960399999999998144e+00,-1.632624895049193370e+01
6.960999999999998522e+00,-3.782892081991860334e+00
6.961599999999998012e+00,-1.379790119468438903e+01
6.962199999999998390e+00,-2.101038307538815531e+01
6.962799999999997880e+00,-2.514450487949481072e+01
6.963399999999998258e+00,-2.807970612533314281e+01
6.963999999999997748e+00,-3.036478190910953145e+01
6.964599999999998126e+00,-3.223551362083493643e+01
6.965199999999998504e+00,-3.381509780287365174e+01
6.965799999999997993e+00,-3.517614596392207460e+01
6.966399999999998371e+00,-3.636511669702984051e+01
6.966999999999997861e+00,-3.741355799692838957e+01
6.967599999999998239e+00,-3.834387650720218232e+01
6.968199999999997729e+00,-3.917254913946668182e+01
6.968799999999998107e+00,-3.991202752674675480e+01
6.969399999999998485e+00,-4.057192579023430312e+01
6.969999999999997975e+00,-4.115979239152242286e+01
6.970599999999998353e+00,-4.168162896717538501e+01
6.971199999999997843e+00,-4.214224895838700036e+01
6.971799999999998221e+00,-4.254553121302659946e+01
6.972399999999997711e+00,-4.289460256135141947e+01
6.972999999999998089e+00,-4.319197095974065803e+01
6.973599999999998467e+00,-4.343962326179838840e+01
6.974199999999997956e+00,-4.363909694645919046e+01
6.974799999999998334e+00,-4.379153206736840787e+01
6.975399999999997824e+00,-4.389770763309470425e+01
6.975999999999998202e+00,-4.395806519519319266e+01
6.976599999999997692e+00,-4.397272137034949679e+01
6.977199999999998070e+00,-4.394147019690856837e+01
6.977799999999998448e+00,-4.386377551419356990e+01
6.978399999999997938e+00,-4.373875286673039398e+01
6.978999999999998316e+00,-4.356513969153091637e+01
6.979599999999997806e+00,-4.334125165099990085e+01
6.980199999999998184e+00,-4.306492180346050702e+01
6.980799999999997674e+00,-4.273341767787560030e+01
6.981399999999998052e+00,-4.234332895839135347e+01
6.981999999999998430e+00,-4.189041492867485061e+01
6.982599999999997920e+00,-4.136939529514685887e+01
6.983199999999998298e+00,-4.077365912640740220e+01
6.983799999999997787e+00,-4.009485189506123959e+01
6.984399999999998165e+00,-3.932227518134186539e+01
6.984999999999997655e+00,-3.844198787727166433e+01
6.985599999999998033e+00,-3.743541138480325259e+01
6.986199999999998411e+00,-3.627706849328782113e+01
6.986799999999997901e+00,-3.493071469469321499e+01
6.987399999999998279e+00,-3.334225262713174942e+01
6.987999999999997769e+00,-3.142555260448000709e+01
6.988599999999998147e+00,-2.903044794806964291e+01
6.989199999999998525e+00,-2.585673734825180148e+01
6.989799999999998015e+00,-2.114828999564665679e+01
6.990399999999998393e+00,-1.184513354655533846e+01
6.990999999999997883e+00,-1.184905661995885851e+01
6.991599999999998261e+00,-2.004576192078037522e+01
6.992199999999996862e+00,-2.380264334587210229e+01
6.992799999999997240e+00,-2.599492104164570350e+01
6.993399999999996730e+00,-2.731415087175900069e+01
6.993999999999997108e+00,-2.799262795042687912e+01
6.994599999999997486e+00,-2.807664833756902922e+01
6.995199999999996976e+00,-2.746475121479444681e+01
6.995799999999997354e+00,-2.582790129180534677e+01
6.996399999999996844e+00,-2.251332545681378861e+01
6.996999999999997222e+00,-2.180058584507170139e+01
6.997599999999996712e+00,-2.974556024334646764e+01
6.998199999999997090e+00,-3.681836146568557666e+01
6.998799999999997468e+00,-4.349892813914852496e+01
6.999399999999996957e+00,-5.185388359698020366e+01
6.999999999999997335e+00,-2.810525838416251645e+02
7.000599999999996825e+00,-5.506694379109720927e+01
7.001199999999997203e+00,-5.016343743580112147e+01
7.001799999999997581e+00,-4.751451556928869024e+01
7.002399999999997071e+00,-4.567775932045346110e+01
7.002999999999997449e+00,-4.421118304810875799e+01
7.003599999999996939e+00,-4.292002544328776992e+01
7.004199999999997317e+00,-4.169804550485559957e+01
7.004799999999996807e+00,-4.047606846166830508e+01
7.005399999999997185e+00,-3.920015343544700670e+01
7.005999999999997563e+00,-3.781938908907191177e+01
7.006599999999997053e+00,-3.627588698060523598e+01
7.007199999999997431e+00,-3.449197191406356922e+01
7.007799999999996921e+00,-3.234681733140045878e+01
7.008399999999997299e+00,-2.962147023973251692e+01
7.008999999999996788e+00,-2.583119377064029010e+01
7.009599999999997166e+00,-1.945967393052637817e+01
7.010199999999997544e+00,-7.241445365632186437e+00
7.010799999999997034e+00,-2.024011008619444141e+01
7.011399999999997412e+00,-2.556224139874918677e+01
7.011999999999996902e+00,-2.867650685051959059e+01
7.012599999999997280e+00,-3.081438572689259559e+01
7.013199999999996770e+00,-3.239298637647818424e+01
7.013799999999997148e+00,-3.360274090900351496e+01
7.014399999999997526e+00,-3.454590628766126059e+01
7.014999999999997016e+00,-3.528319571341930327e+01
7.015599999999997394e+00,-3.585308774812364874e+01
7.016199999999996884e+00,-3.628098589166618382e+01
7.016799999999997262e+00,-3.658399401284731312e+01
7.017399999999996751e+00,-3.677357303429999291e+01
7.017999999999997129e+00,-3.685707498293182027e+01
7.018599999999997507e+00,-3.683862831144035965e+01
7.019199999999996997e+00,-3.671960938286452603e+01
7.019799999999997375e+00,-3.649881262741532595e+01
7.020399999999996865e+00,-3.617235818347851506e+01
7.020999999999997243e+00,-3.573331770493167880e+01
7.021599999999996733e+00,-3.517097342209388700e+01
7.022199999999997111e+00,-3.446952477698247463e+01
7.022799999999997489e+00,-3.360586942891524842e+01
7.023399999999996979e+00,-3.254569139518397236e+01
7.023999999999997357e+00,-3.123617114735628064e+01
7.024599999999996847e+00,-2.959123561559592730e+01
7.025199999999997225e+00,-2.745803717085557594e+01
7.025799999999996714e+00,-2.452682436529462962e+01
7.026399999999997092e+00,-2.001772842631764249e+01
7.026999999999997470e+00,-1.132035996000699285e+01
7.027599999999996960e+00,-1.394352735456703307e+01
7.028199999999997338e+00,-2.118949320321792484e+01
7.028799999999996828e+00,-2.514304863794094302e+01
7.029399999999997206e+00,-2.778110024928860255e+01
7.029999999999996696e+00,-2.971604317537288864e+01
7.030599999999997074e+00,-3.120640288894247405e+01
7.031199999999997452e+00,-3.238437396195851647e+01
7.031799999999996942e+00,-3.332606248133458848e+01
7.032399999999997320e+00,-3.407882490956269095e+01
7.032999999999996810e+00,-3.467367667280726806e+01
7.033599999999997188e+00,-3.513156331249346209e+01
7.034199999999997566e+00,-3.546678196400165461e+01
7.034799999999997056e+00,-3.568894656936981846e+01
7.035399999999997434e+00,-3.580414414599422912e+01
7.035999999999996923e+00,-3.581560204648502577e+01
7.036599999999996413e+00,-3.572402755414781694e+01
7.037199999999995903e+00,-3.552769480347105002e+01
7.037799999999996281e+00,-3.522229752160114202e+01
7.038399999999995771e+00,-3.480053650674082633e+01
7.038999999999996149e+00,-3.425134929438555531e+01
7.039599999999996527e+00,-3.355858995991906113e+01
7.040199999999996017e+00,-3.269877752108938296e+01
7.040799999999996395e+00,-3.163712848040099246e+01
7.041399999999995885e+00,-3.032014063316773189e+01
7.041999999999996263e+00,-2.866048463540640157e+01
7.042599999999995752e+00,-2.650221644923430731e+01
7.043199999999996130e+00,-2.352465769299821829e+01
7.043799999999996508e+00,-1.888259618870350920e+01
7.044399999999995998e+00,-8.644428746468925340e+00
7.044999999999996376e+00,-1.168848423485742849e+01
7.045599999999995866e+00,-1.977347469506917221e+01
7.046199999999996244e+00,-2.378571883312861246e+01
7.046799999999996622e+00,-2.638518988905071083e+01
7.047399999999996112e+00,-2.824531717061484315e+01
7.047999999999996490e+00,-2.963698126300725733e+01
7.048599999999995980e+00,-3.069501012189123657e+01
7.049199999999996358e+00,-3.149496438742156101e+01
7.049799999999995848e+00,-3.208205779448689299e+01
7.050399999999996226e+00,-3.248394552533130053e+01
7.050999999999996604e+00,-3.271694792608692381e+01
7.051599999999996093e+00,-3.278917514546633782e+01
7.052199999999996471e+00,-3.270194581499124098e+01
7.052799999999995961e+00,-3.245004564218023546e+01
7.053399999999996339e+00,-3.202091992765933526e+01
7.053999999999995829e+00,-3.139250442495116999e+01
7.054599999999996207e+00,-3.052880781281210076e+01
7.055199999999996585e+00,-2.937106878121564790e+01
7.055799999999996075e+00,-2.781884299456674015e+01
7.056399999999996453e+00,-2.568412690923078756e+01
7.056999999999995943e+00,-2.255479525931762907e+01
7.057599999999996321e+00,-1.720900245143779728e+01
7.058199999999995811e+00,-2.606613463361728389e+00
7.058799999999996189e+00,-1.570219631937221472e+01
7.059399999999996567e+00,-2.210469941928190707e+01
7.059999999999996056e+00,-2.573834172916480156e+01
7.060599999999996434e+00,-2.823207080502044519e+01
7.061199999999995924e+00,-3.008356891539829192e+01
7.061799999999996302e+00,-3.150950772332374328e+01
7.062399999999995792e+00,-3.262247171045116545e+01
7.062999999999996170e+00,-3.348711112096571441e+01
7.063599999999996548e+00,-3.414250779077676867e+01
7.064199999999996038e+00,-3.461240393726123443e+01
7.064799999999996416e+00,-3.491024973203951731e+01
7.065399999999995906e+00,-3.504168626748717941e+01
7.065999999999996284e+00,-3.500552028621111589e+01
7.066599999999995774e+00,-3.479355896619586730e+01
7.067199999999996152e+00,-3.438924431287650663e+01
7.067799999999996530e+00,-3.376455688771463315e+01
7.068399999999996020e+00,-3.287380020164749794e+01
7.068999999999996398e+00,-3.164078864768362109e+01
7.069599999999995887e+00,-2.992980249630525336e+01
7.070199999999996265e+00,-2.746817052464956888e+01
7.070799999999995755e+00,-2.357496999035887342e+01
7.071399999999996133e+00,-1.546943857912397924e+01
7.071999999999996511e+00,-1.211770814946994079e+01
7.072599999999996001e+00,-2.292233086826241362e+01
7.073199999999996379e+00,-2.767674896940831886e+01
7.073799999999995869e+00,-3.072154397104356249e+01
7.074399999999996247e+00,-3.292076802406590019e+01
7.074999999999996625e+00,-3.459692126070690676e+01
7.075599999999996115e+00,-3.590452237431713911e+01
7.076199999999996493e+00,-3.692817089853858192e+01
7.076799999999995983e+00,-3.771768751713052126e+01
7.077399999999996361e+00,-3.830318049917177348e+01
7.077999999999995850e+00,-3.870223791987478990e+01
7.078599999999996228e+00,-3.892350872291837760e+01
7.079199999999996606e+00,-3.896835185969846549e+01
7.079799999999996096e+00,-3.883121590702138093e+01
7.080399999999996474e+00,-3.849889618586050233e+01
7.080999999999995964e+00,-3.794840168916798007e+01
7.081599999999996342e+00,-3.714256506037399674e+01
7.082199999999994944e+00,-3.602124342194393591e+01
7.082799999999995322e+00,-3.448251476773509694e+01
7.083399999999994812e+00,-3.233709032269646855e+01
7.083999999999995190e+00,-2.917230239927488356e+01
7.084599999999995568e+00,-2.376002192281092462e+01
7.085199999999995057e+00,-6.187549506822318079e+00
7.085799999999995435e+00,-2.149134511989681329e+01
7.086399999999994925e+00,-2.788070371643349787e+01
7.086999999999995303e+00,-3.126538482078524339e+01
7.087599999999994793e+00,-3.339554420680213553e+01
7.088199999999995171e+00,-3.476710966798666647e+01
7.088799999999995549e+00,-3.557133910399520005e+01
7.089399999999995039e+00,-3.587616747424001318e+01
7.089999999999995417e+00,-3.567211804649792128e+01
7.090599999999994907e+00,-3.486735189442991611e+01
7.091199999999995285e+00,-3.322417101199341261e+01
7.091799999999995663e+00,-3.010770779669816122e+01
7.092399999999995153e+00,-2.291719009026801501e+01
7.092999999999995531e+00,-1.823401949767392694e+01
7.093599999999995021e+00,-3.055227011381163749e+01
7.094199999999995399e+00,-3.587199159889269140e+01
7.094799999999994888e+00,-3.933624480414393076e+01
7.095399999999995266e+00,-4.186619771714148897e+01
7.095999999999995644e+00,-4.379410533259633809e+01
7.096599999999995134e+00,-4.527208756894802377e+01
7.097199999999995512e+00,-4.637571479023472421e+01
7.097799999999995002e+00,-4.713952829611173456e+01
7.098399999999995380e+00,-4.757042724891280727e+01
7.098999999999994870e+00,-4.765113346132891792e+01
7.099599999999995248e+00,-4.733657757514201592e+01
7.100199999999995626e+00,-4.654102660992643337e+01
7.100799999999995116e+00,-4.510580947229936299e+01
7.101399999999995494e+00,-4.271131005313111473e+01
7.101999999999994984e+00,-3.856255606863525287e+01
7.102599999999995362e+00,-2.923542403626909447e+01
7.103199999999994851e+00,-2.740604134721632690e+01
7.103799999999995229e+00,-3.578177710154648850e+01
7.104399999999995607e+00,-3.690861505017399935e+01
7.104999999999995097e+00,-2.901435895508693719e+01
7.105599999999995475e+00,-3.923718806345367938e+01
7.106199999999994965e+00,-5.024459381529251090e+01
7.106799999999995343e+00,-5.713208489412946278e+01
7.107399999999994833e+00,-6.247902821452528599e+01
7.107999999999995211e+00,-6.697546041859851584e+01
7.108599999999995589e+00,-7.091835944448479268e+01
7.109199999999995079e+00,-7.446607338714767366e+01
7.109799999999995457e+00,-7.771431475206362904e+01
7.110399999999994947e+00,-8.072593984892040453e+01
7.110999999999995325e+00,-8.354474209996710954e+01
7.111599999999994814e+00,-8.620261813402294138e+01
7.112199999999995192e+00,-8.872361762115401973e+01
7.112799999999995570e+00,-9.112638441608424955e+01
7.113399999999995060e+00,-9.342570511533955369e+01
7.113999999999995438e+00,-9.563353301757770453e+01
7.114599999999994928e+00,-9.775968891378622061e+01
7.115199999999995306e+00,-9.981235483369178496e+01
7.115799999999994796e+00,-1.017984306690404139e+02
7.116399999999995174e+00,-1.037237973566895022e+02
7.116999999999995552e+00,-1.055935147937472607e+02
7.117599999999995042e+00,-1.074119731634384891e+02
7.118199999999995420e+00,-1.091830103607770752e+02
7.118799999999994910e+00,-1.109100043259060442e+02
7.119399999999995288e+00,-1.125959465175997991e+02


==> zGreen10numer.csv <==
6.500000000000000000e+00,-3.960281523294389672e+02
6.501140114011398019e+00,-3.955832207162791292e+02
6.502280228022796926e+00,-3.951372950685266119e+02
6.503420342034194945e+00,-3.946903701525821475e+02
6.504560456045592964e+00,-3.942424406924434379e+02
6.505700570056991872e+00,-3.937935013692354005e+02
6.506840684068389891e+00,-3.933435468207247254e+02
6.507980798079787910e+00,-3.928925716408350013e+02
6.509120912091186817e+00,-3.924405703791493352e+02
6.510261026102584836e+00,-3.919875375404100737e+02
6.511401140113982855e+00,-3.915334675840063028e+02
6.512541254125381762e+00,-3.910783549234602674e+02
6.513681368136779781e+00,-3.906221939258991824e+02
6.514821482148177800e+00,-3.901649789115243152e+02
6.515961596159576708e+00,-3.897067041530718825e+02
6.517101710170974727e+00,-3.892473638752599072e+02
6.518241824182372746e+00,-3.887869522542393952e+02
6.519381938193771653e+00,-3.883254634170202166e+02
6.520522052205169672e+00,-3.878628914409043773e+02
6.521662166216567691e+00,-3.873992303529016681e+02
6.522802280227966598e+00,-3.869344741291374135e+02
6.523942394239364617e+00,-3.864686166942544219e+02
6.525082508250762636e+00,-3.860016519208044201e+02
6.526222622262161543e+00,-3.855335736286272663e+02
6.527362736273559563e+00,-3.850643755842248765e+02
6.528502850284957582e+00,-3.845940515001232143e+02
6.529642964296356489e+00,-3.841225950342251849e+02
6.530783078307754508e+00,-3.836499997891526164e+02
6.531923192319152527e+00,-3.831762593115793152e+02
6.533063306330551434e+00,-3.827013670915528678e+02
6.534203420341949453e+00,-3.822253165618053572e+02
6.535343534353347472e+00,-3.817481010970545867e+02
6.536483648364746379e+00,-3.812697140132919458e+02
6.537623762376144398e+00,-3.807901485670637385e+02
6.538763876387542417e+00,-3.803093979547338108e+02
6.539903990398941325e+00,-3.798274553117418009e+02
6.541044104410339344e+00,-3.793443137118432560e+02
6.542184218421737363e+00,-3.788599661663434404e+02
6.543324332433136270e+00,-3.783744056233138053e+02
6.544464446444534289e+00,-3.778876249667967500e+02
6.545604560455932308e+00,-3.773996170160011729e+02
6.546744674467331215e+00,-3.769103745244803463e+02
6.547884788478729234e+00,-3.764198901792973970e+02
6.549024902490127253e+00,-3.759281566001798183e+02
6.550165016501526161e+00,-3.754351663386554492e+02
6.551305130512924180e+00,-3.749409118771783369e+02
6.552445244524322199e+00,-3.744453856282373181e+02
6.553585358535721106e+00,-3.739485799334510716e+02
6.554725472547119125e+00,-3.734504870626467437e+02
6.555865586558517144e+00,-3.729510992129252713e+02
6.557005700569916051e+00,-3.724504085077082891e+02
6.558145814581314070e+00,-3.719484069957690622e+02
6.559285928592712089e+00,-3.714450866502508006e+02
6.560426042604110997e+00,-3.709404393676613836e+02
6.561566156615509016e+00,-3.704344569668588747e+02
6.562706270626907035e+00,-3.699271311880103212e+02
6.563846384638305942e+00,-3.694184536915417993e+02
6.564986498649703961e+00,-3.689084160570630502e+02
6.566126612661101980e+00,-3.683970097822769958e+02
6.567266726672500887e+00,-3.678842262818685072e+02
6.568406840683898906e+00,-3.673700568863761760e+02
6.569546954695296925e+00,-3.668544928410394732e+02
6.570687068706695833e+00,-3.663375253046297644e+02
6.571827182718093852e+00,-3.658191453482586439e+02
6.572967296729491871e+00,-3.652993439541646694e+02
6.574107410740890778e+00,-3.647781120144783245e+02
6.575247524752288797e+00,-3.642554403299666888e+02
6.576387638763686816e+00,-3.637313196087515053e+02
6.577527752775085723e+00,-3.632057404650060448e+02
6.578667866786483742e+00,-3.626786934176306545e+02
6.579807980797881761e+00,-3.621501688888969284e+02
6.580948094809280668e+00,-3.616201572030766442e+02
6.582088208820678688e+00,-3.610886485850349459e+02
6.583228322832076707e+00,-3.605556331588035732e+02
6.584368436843475614e+00,-3.600211009461271487e+02
6.585508550854873633e+00,-3.594850418649806443e+02
6.586648664866271652e+00,-3.589474457280571187e+02
6.587788778877670559e+00,-3.584083022412315245e+02
6.588928892889068578e+00,-3.578676010019898968e+02
6.590069006900466597e+00,-3.573253314978340995e+02
6.591209120911865504e+00,-3.567814831046483732e+02
6.592349234923263523e+00,-3.562360450850423490e+02
6.593489348934661543e+00,-3.556890065866577402e+02
6.594629462946060450e+00,-3.551403566404406433e+02
6.595769576957458469e+00,-3.545900841588826893e+02
6.596909690968856488e+00,-3.540381779342274058e+02
6.598049804980255395e+00,-3.534846266366402006e+02
6.599189918991653414e+00,-3.529294188123402591e+02
6.600330033003051433e+00,-3.523725428816994167e+02
6.601470147014450340e+00,-3.518139871372977154e+02
6.602610261025848359e+00,-3.512537397419465037e+02
6.603750375037246378e+00,-3.506917887266621960e+02
6.604890489048645286e+00,-3.501281219886067220e+02
6.606030603060043305e+00,-3.495627272889830692e+02
6.607170717071441324e+00,-3.489955922508868298e+02
6.608310831082840231e+00,-3.484267043571136924e+02
6.609450945094238250e+00,-3.478560509479221992e+02
6.610591059105636269e+00,-3.472836192187473898e+02
6.611731173117035176e+00,-3.467093962178715856e+02
6.612871287128433195e+00,-3.461333688440390688e+02
6.614011401139831214e+00,-3.455555238440243784e+02
6.615151515151230122e+00,-3.449758478101511514e+02
6.616291629162628141e+00,-3.443943271777503696e+02
6.617431743174026160e+00,-3.438109482225704028e+02
6.618571857185425067e+00,-3.432256970581297537e+02
6.619711971196823086e+00,-3.426385596330093222e+02
6.620852085208221105e+00,-3.420495217280864608e+02
6.621992199219620012e+00,-3.414585689537120174e+02
6.623132313231018031e+00,-3.408656867468184259e+02
6.624272427242416050e+00,-3.402708603679710109e+02
6.625412541253814958e+00,-3.396740748983447702e+02
6.626552655265212977e+00,-3.390753152366394261e+02
6.627692769276610996e+00,-3.384745660959226825e+02
6.628832883288009903e+00,-3.378718120004031675e+02
6.629972997299407922e+00,-3.372670372821275464e+02
6.631113111310805941e+00,-3.366602260775997593e+02
6.632253225322204848e+00,-3.360513623243293750e+02
6.633393339333602867e+00,-3.354404297572925771e+02
6.634533453345000886e+00,-3.348274119053119193e+02
6.635673567356399793e+00,-3.342122920873533189e+02
6.636813681367797813e+00,-3.335950534087339179e+02
6.637953795379195832e+00,-3.329756787572393932e+02
6.639093909390594739e+00,-3.323541507991474191e+02
6.640234023401992758e+00,-3.317304519751588145e+02
6.641374137413390777e+00,-3.311045644962260894e+02
6.642514251424789684e+00,-3.304764703392822867e+02
6.643654365436187703e+00,-3.298461512428642664e+02
6.644794479447585722e+00,-3.292135887026328191e+02
6.645934593458984629e+00,-3.285787639667724989e+02
6.647074707470382648e+00,-3.279416580312810083e+02
6.648214821481780668e+00,-3.273022516351453532e+02
6.649354935493179575e+00,-3.266605252553875971e+02
6.650495049504577594e+00,-3.260164591019900513e+02
6.651635163515975613e+00,-3.253700331126864285e+02
6.652775277527374520e+00,-3.247212269476254960e+02
6.653915391538772539e+00,-3.240700199838872209e+02
6.655055505550170558e+00,-3.234163913098635703e+02
6.656195619561569465e+00,-3.227603197194861195e+02
6.657335733572967484e+00,-3.221017837063050706e+02
6.658475847584365503e+00,-3.214407614574108720e+02
6.659615961595764411e+00,-3.207772308471859901e+02
6.660756075607162430e+00,-3.201111694308976894e+02
6.661896189618560449e+00,-3.194425544381110171e+02
6.663036303629959356e+00,-3.187713627659214808e+02
6.664176417641357375e+00,-3.180975709720054283e+02
6.665316531652755394e+00,-3.174211552674720451e+02
6.666456645664154301e+00,-3.167420915095239593e+02
6.667596759675552320e+00,-3.160603551938999658e+02
6.668736873686950339e+00,-3.153759214471152177e+02
6.669876987698349247e+00,-3.146887650184730205e+02
6.671017101709747266e+00,-3.139988602718510720e+02
6.672157215721145285e+00,-3.133061811772469127e+02
6.673297329732544192e+00,-3.126107013020786098e+02
6.674437443743942211e+00,-3.119123938022313496e+02
6.675577557755340230e+00,-3.112112314128380604e+02
6.676717671766739137e+00,-3.105071864387842879e+02
6.677857785778137156e+00,-3.098002307449284558e+02
6.678997899789535175e+00,-3.090903357460292682e+02
6.680138013800934083e+00,-3.083774723963632027e+02
6.681278127812332102e+00,-3.076616111790233390e+02
6.682418241823730121e+00,-3.069427220948887225e+02
6.683558355835129028e+00,-3.062207746512460744e+02
6.684698469846527047e+00,-3.054957378500610616e+02
6.685838583857925066e+00,-3.047675801758681473e+02
6.686978697869323973e+00,-3.040362695832819782e+02
6.688118811880721992e+00,-3.033017734841029664e+02
6.689258925892120011e+00,-3.025640587340038792e+02
6.690399039903518918e+00,-3.018230916187806088e+02
6.691539153914916938e+00,-3.010788378401524596e+02
6.692679267926314957e+00,-3.003312625010869965e+02
6.693819381937713864e+00,-2.995803300906299000e+02
6.694959495949111883e+00,-2.988260044682292005e+02
6.696099609960509902e+00,-2.980682488475145533e+02
6.697239723971908809e+00,-2.973070257795274642e+02
6.698379837983306828e+00,-2.965422971353606272e+02
6.699519951994704847e+00,-2.957740240881936984e+02
6.700660066006103754e+00,-2.950021670946941867e+02
6.701800180017501773e+00,-2.942266858757535601e+02
6.702940294028899793e+00,-2.934475393965242347e+02
6.704080408040298700e+00,-2.926646858457449980e+02
6.705220522051696719e+00,-2.918780826142943283e+02
6.706360636063094738e+00,-2.910876862729571144e+02
6.707500750074493645e+00,-2.902934525493593583e+02
6.708640864085891664e+00,-2.894953363040335717e+02
6.709780978097289683e+00,-2.886932915055725175e+02
6.710921092108688590e+00,-2.878872712048233780e+02
6.712061206120086609e+00,-2.870772275080866507e+02
6.713201320131484628e+00,-2.862631115492623621e+02
6.714341434142883536e+00,-2.854448734608891414e+02
6.715481548154281555e+00,-2.846224623440307369e+02
6.716621662165679574e+00,-2.837958262369381828e+02
6.717761776177078481e+00,-2.829649120824404349e+02
6.718901890188476500e+00,-2.821296656939839522e+02
6.720042004199874519e+00,-2.812900317202582983e+02
6.721182118211273426e+00,-2.804459536083340367e+02
6.722322232222671445e+00,-2.795973735652246432e+02
6.723462346234069464e+00,-2.787442325177996167e+02
6.724602460245468372e+00,-2.778864700709522708e+02
6.725742574256866391e+00,-2.770240244639190905e+02
6.726882688268264410e+00,-2.761568325246697100e+02
6.728022802279663317e+00,-2.752848296222305180e+02
6.729162916291061336e+00,-2.744079496168474179e+02
6.730303030302459355e+00,-2.735261248078473955e+02
6.731443144313858262e+00,-2.726392858790778178e+02
6.732583258325256281e+00,-2.717473618417687362e+02
6.733723372336654300e+00,-2.708502799746721053e+02
6.734863486348053208e+00,-2.699479657613098880e+02
6.736003600359451227e+00,-2.690403428241604615e+02
6.737143714370849246e+00,-2.681273328555810735e+02
6.738283828382248153e+00,-2.672088555452759238e+02
6.739423942393646172e+00,-2.662848285040823839e+02
6.740564056405044191e+00,-2.653551671838440598e+02
6.741704170416443098e+00,-2.644197847931092724e+02
6.742844284427841117e+00,-2.634785922083876244e+02
6.743984398439239136e+00,-2.625314978806641761e+02
6.745124512450638044e+00,-2.615784077368521139e+02
6.746264626462036063e+00,-2.606192250758344926e+02
6.747404740473434082e+00,-2.596538504587217631e+02
6.748544854484832989e+00,-2.586821815929182549e+02
6.749684968496231008e+00,-2.577041132095576472e+02
6.750825082507629027e+00,-2.567195369338184037e+02
6.751965196519027934e+00,-2.557283411476055903e+02
6.753105310530425953e+00,-2.547304108440379196e+02
6.754245424541823972e+00,-2.537256274730938799e+02
6.755385538553222879e+00,-2.527138687777703296e+02
6.756525652564620898e+00,-2.516950086200038186e+02
6.757665766576018918e+00,-2.506689167955370294e+02
6.758805880587417825e+00,-2.496354588368572252e+02
6.759945994598815844e+00,-2.485944958032331158e+02
6.761086108610213863e+00,-2.475458840567795278e+02
6.762226222621612770e+00,-2.464894750233823117e+02
6.763366336633010789e+00,-2.454251149371825704e+02
6.764506450644408808e+00,-2.443526445672130762e+02
6.765646564655807715e+00,-2.432718989245833825e+02
6.766786678667205734e+00,-2.421827069485163690e+02
6.767926792678603753e+00,-2.410848911692477259e+02
6.769066906690002661e+00,-2.399782673457120836e+02
6.770207020701400680e+00,-2.388626440755735985e+02
6.771347134712798699e+00,-2.377378223750085056e+02
6.772487248724197606e+00,-2.366035952252211416e+02
6.773627362735595625e+00,-2.354597470824383549e+02
6.774767476746993644e+00,-2.343060533476600256e+02
6.775907590758392551e+00,-2.331422797920055530e+02
6.777047704769790570e+00,-2.319681819330060080e+02
6.778187818781188589e+00,-2.307835043565692672e+02
6.779327932792587497e+00,-2.295879799787034585e+02
6.780468046803985516e+00,-2.283813292402605271e+02
6.781608160815383535e+00,-2.271632592271083695e+02
6.782748274826782442e+00,-2.259334627070890917e+02
6.783888388838180461e+00,-2.246916170738977314e+02
6.785028502849578480e+00,-2.234373831866546425e+02
6.786168616860977387e+00,-2.221704040922935519e+02
6.787308730872375406e+00,-2.208903036160178885e+02
6.788448844883773425e+00,-2.195966848028154743e+02
6.789588958895172333e+00,-2.182891281904524305e+02
6.790729072906570352e+00,-2.169671898912929464e+02
6.791869186917968371e+00,-2.156303994566320625e+02
6.793009300929367278e+00,-2.142782574929880184e+02
6.794149414940765297e+00,-2.129102329946500731e+02
6.795289528952163316e+00,-2.115257603507724582e+02
6.796429642963562223e+00,-2.101242359780068227e+02
6.797569756974960242e+00,-2.087050145210223207e+02
6.798709870986358261e+00,-2.072674045528706870e+02
6.799849984997757169e+00,-2.058106636946276922e+02
6.800990099009155188e+00,-2.043339930587258380e+02
6.802130213020553207e+00,-2.028365309021726262e+02
6.803270327031952114e+00,-2.013173453540726427e+02
6.804410441043350133e+00,-1.997754260553986398e+02
6.805550555054748152e+00,-1.982096745173851389e+02
6.806690669066147059e+00,-1.966188929670117602e+02
6.807830783077545078e+00,-1.950017714033168659e+02
6.808970897088943097e+00,-1.933568725360677263e+02
6.810111011100342004e+00,-1.916826142191612803e+02
6.811251125111740023e+00,-1.899772489271845757e+02
6.812391239123138043e+00,-1.882388397607207082e+02
6.813531353134536950e+00,-1.864652324172293447e+02
6.814671467145934969e+00,-1.846540225566279787e+02
6.815811581157332988e+00,-1.828025180772634712e+02
6.816951695168731895e+00,-1.809076961029751658e+02
6.818091809180129914e+00,-1.789661551677002080e+02
6.819231923191527933e+00,-1.769740645635356486e+02
6.820372037202926840e+00,-1.749271158601830223e+02
6.821512151214324859e+00,-1.728204877232090553e+02
6.822652265225722878e+00,-1.706488473688575596e+02
6.823792379237121786e+00,-1.684064363251827956e+02
6.824932493248519805e+00,-1.660873366884833899e+02
6.826072607259917824e+00,-1.636861105028564225e+02
6.827212721271316731e+00,-1.611991933957683614e+02
6.828352835282714750e+00,-1.586277737583508269e+02
6.829492949294112769e+00,-1.559834519173716956e+02
6.830633063305511676e+00,-1.532984998662456917e+02
6.831773177316909695e+00,-1.506414201362932772e+02
6.832913291328307714e+00,-1.481307506046719027e+02
6.834053405339706622e+00,-1.459211971082841615e+02
6.835193519351104641e+00,-1.441318774944161305e+02
6.836333633362502660e+00,-1.427573287259725703e+02
6.837473747373901567e+00,-1.416695399543541498e+02
6.838613861385299586e+00,-1.407080815761270003e+02
6.839753975396697605e+00,-1.397497572896639042e+02
6.840894089408096512e+00,-1.387207549570138383e+02
6.842034203419494531e+00,-1.375823751845428262e+02
6.843174317430892550e+00,-1.363155598990131239e+02
6.844314431442291458e+00,-1.349108842178480643e+02
6.845454545453689477e+00,-1.333633614490618697e+02
6.846594659465087496e+00,-1.316705926632455999e+02
6.847734773476486403e+00,-1.298337314041439470e+02
6.848874887487884422e+00,-1.278620892541977270e+02
6.850015001499282441e+00,-1.257838849934884564e+02
6.851155115510681348e+00,-1.236667044094836854e+02
6.852295229522079367e+00,-1.216455255260152057e+02
6.853435343533477386e+00,-1.199280408278040255e+02
6.854575457544876294e+00,-1.187100976357677808e+02
6.855715571556274313e+00,-1.180201116410424902e+02
6.856855685567672332e+00,-1.176927759689254458e+02
6.857995799579071239e+00,-1.175138434197158404e+02
6.859135913590469258e+00,-1.173319605317074235e+02
6.860276027601867277e+00,-1.170690010793925637e+02
6.861416141613266184e+00,-1.166930605224865900e+02
6.862556255624664203e+00,-1.161953280898779326e+02
6.863696369636062222e+00,-1.155770609179335793e+02
6.864836483647461129e+00,-1.148432543872155804e+02
6.865976597658859149e+00,-1.139997751523979872e+02
6.867116711670257168e+00,-1.130521344873667289e+02
6.868256825681656075e+00,-1.120050085741442416e+02
6.869396939693054094e+00,-1.108620877184073237e+02
6.870537053704452113e+00,-1.096260617572032174e+02
6.871677167715851020e+00,-1.082986532025884827e+02
6.872817281727249039e+00,-1.068806576038504517e+02
6.873957395738647058e+00,-1.053719724491447920e+02
6.875097509750045965e+00,-1.037716055384733949e+02
6.876237623761443984e+00,-1.020776574862616002e+02
6.877377737772842003e+00,-1.002872737216402470e+02
6.878517851784240911e+00,-9.839656026514732901e+01
6.879657965795638930e+00,-9.640045503814579320e+01
6.880798079807036949e+00,-9.429254233137464780e+01
6.881938193818435856e+00,-9.206479164932054005e+01
6.883078307829833875e+00,-8.970719210768538687e+01
6.884218421841231894e+00,-8.720723739144776232e+01
6.885358535852630801e+00,-8.454918930094686402e+01
6.886498649864028820e+00,-8.171300103719637775e+01
6.887638763875426839e+00,-7.867269606973336238e+01
6.888778877886825747e+00,-7.539383453891883846e+01
6.889918991898223766e+00,-7.182936315866160726e+01
6.891059105909621785e+00,-6.791239852707464308e+01
6.892199219921020692e+00,-6.354266047101209836e+01
6.893339333932418711e+00,-5.855812238541776082e+01
6.894479447943816730e+00,-5.266600672357094481e+01
6.895619561955215637e+00,-4.522859502143802501e+01
6.896759675966613656e+00,-3.419479355334434700e+01
6.897899789978011675e+00,-1.631531964808497648e+01
6.899039903989410583e+00,-2.498410193810439850e+01
6.900180018000808602e+00,-1.667335159055564020e+01
6.901320132012206621e+00,-2.283508115871310196e+01
6.902460246023605528e+00,-3.048611591729394021e+01
6.903600360035003547e+00,-3.361166187727600629e+01
6.904740474046401566e+00,-3.483548283049425720e+01
6.905880588057800473e+00,-3.482435575763346236e+01
6.907020702069198492e+00,-3.377816296302614063e+01
6.908160816080596511e+00,-3.164190916909780071e+01
6.909300930091995419e+00,-2.801201265309040167e+01
6.910441044103393438e+00,-2.132769652313076136e+01
6.911581158114791457e+00,-6.252833075841862431e+00
6.912721272126190364e+00,-2.102268661282512241e+01
6.913861386137588383e+00,-2.521306416389762006e+01
6.915001500148986402e+00,-2.676101754158590040e+01
6.916141614160385309e+00,-2.681692096498044009e+01
6.917281728171783328e+00,-2.557189524714524964e+01
6.918421842183181347e+00,-2.266647705648297517e+01
6.919561956194580254e+00,-1.629381742391947796e+01
6.920702070205978274e+00,-7.923019469825294259e+00
6.921842184217376293e+00,-2.019687076018516336e+01
6.922982298228775200e+00,-2.501820605620924098e+01
6.924122412240173219e+00,-2.767729472888842679e+01
6.925262526251571238e+00,-2.920553787243296640e+01
6.926402640262970145e+00,-2.995386831570532848e+01
6.927542754274368164e+00,-3.005821296424405986e+01
6.928682868285766183e+00,-2.954538353306828924e+01
6.929822982297165090e+00,-2.834733398733465037e+01
6.930963096308563109e+00,-2.624838814031786782e+01
6.932103210319961129e+00,-2.265718484278703926e+01
6.933243324331360036e+00,-1.530759012009124831e+01
6.934383438342758055e+00,-9.821618091198878631e+00
6.935523552354156074e+00,-2.077841541915761781e+01
6.936663666365554981e+00,-2.532122323584410495e+01
6.937803780376953000e+00,-2.794821507337500677e+01
6.938943894388351019e+00,-2.957402527743975895e+01
6.940084008399749926e+00,-3.052636210902193525e+01
6.941224122411147945e+00,-3.094738361999309717e+01
6.942364236422545964e+00,-3.089462053889219106e+01
6.943504350433944872e+00,-3.037100855444608172e+01
6.944644464445342891e+00,-2.932610691458609153e+01
6.945784578456740910e+00,-2.763000955125538027e+01
6.946924692468139817e+00,-2.498491429860887791e+01
6.948064806479537836e+00,-2.058928988912740010e+01
6.949204920490935855e+00,-1.098522503705641995e+01
6.950345034502334762e+00,-1.312749947789039950e+01
6.951485148513732781e+00,-2.094093826117208579e+01
6.952625262525130800e+00,-2.457614774915732170e+01
6.953765376536529708e+00,-2.660723410903115038e+01
6.954905490547927727e+00,-2.766847121790445385e+01
6.956045604559325746e+00,-2.796129748937317672e+01
6.957185718570724653e+00,-2.749346569211213165e+01
6.958325832582122672e+00,-2.608345243210343867e+01
6.959465946593520691e+00,-2.314026704571236337e+01
6.960606060604919598e+00,-1.624022124677993872e+01
6.961746174616317617e+00,-1.231310908114445724e+01
6.962886288627715636e+00,-2.386933993793838482e+01
6.964026402639114544e+00,-2.917856803756421868e+01
6.965166516650512563e+00,-3.267008161517952658e+01
6.966306630661910582e+00,-3.524838812128985666e+01
6.967446744673309489e+00,-3.725305397866453916e+01
6.968586858684707508e+00,-3.884906496334455994e+01
6.969726972696105527e+00,-4.012892946043148612e+01
6.970867086707504434e+00,-4.114925376832046311e+01
6.972007200718902453e+00,-4.194652368764032957e+01
6.973147314730300472e+00,-4.254479482963796499e+01
6.974287428741699379e+00,-4.295974657243881012e+01
6.975427542753097399e+00,-4.320090019825876482e+01
6.976567656764495418e+00,-4.327279890676096841e+01
6.977707770775894325e+00,-4.317551311438098338e+01
6.978847884787292344e+00,-4.290461362506268017e+01
6.979987998798690363e+00,-4.245060875039761328e+01
6.981128112810089270e+00,-4.179769433125894551e+01
6.982268226821487289e+00,-4.092144299540973407e+01
6.983408340832885308e+00,-3.978462233945558069e+01
6.984548454844284215e+00,-3.832932950159852226e+01
6.985688568855682234e+00,-3.646099684613294301e+01
6.986828682867080254e+00,-3.401171599811731738e+01
6.987968796878479161e+00,-3.063920578363334357e+01
6.989108910889877180e+00,-2.544837387839735143e+01
6.990249024901275199e+00,-1.434196923243047905e+01
6.991389138912674106e+00,-1.763354311604650704e+01
6.992529252924072125e+00,-2.426692336683587214e+01
6.993669366935470144e+00,-2.661057516370610188e+01
6.994809480946869051e+00,-2.659573788416489037e+01
6.995949594958267070e+00,-2.336134953553098370e+01
6.997089708969665089e+00,-2.481263275970843196e+01
6.998229822981063997e+00,-3.759807088826616450e+01
6.999369936992462016e+00,-5.120048837844161937e+01
7.000510051003860035e+00,-5.590416353759461998e+01
7.001650165015258942e+00,-4.765965570841550658e+01
7.002790279026656961e+00,-4.420721387947699554e+01
7.003930393038054980e+00,-4.169400321872032578e+01
7.005070507049453887e+00,-3.931187922136614077e+01
7.006210621060851906e+00,-3.665829402145647720e+01
7.007350735072249925e+00,-3.331274605106938225e+01
7.008490849083648833e+00,-2.841834535422141528e+01
7.009630963095046852e+00,-1.842847600705469091e+01
7.010771077106444871e+00,-1.966660531761079511e+01
7.011911191117843778e+00,-2.768314772169290805e+01
7.013051305129241797e+00,-3.135819034618766921e+01
7.014191419140639816e+00,-3.352409548860181587e+01
7.015331533152038723e+00,-3.487283993582920516e+01
7.016471647163436742e+00,-3.567060932410074514e+01
7.017611761174834761e+00,-3.603863849859600776e+01
7.018751875186233669e+00,-3.603119532594372743e+01
7.019891989197631688e+00,-3.566173905868340199e+01
7.021032103209030595e+00,-3.490911809334813398e+01
7.022172217220428614e+00,-3.370989436667662886e+01
7.023312331231826633e+00,-3.192951360707286668e+01
7.024452445243225540e+00,-2.927701248325177730e+01
7.025592559254623559e+00,-2.499600032254800652e+01
7.026732673266021578e+00,-1.609118445349022863e+01
7.027872787277420485e+00,-1.722087777429744548e+01
7.029012901288818504e+00,-2.529850398946853574e+01
7.030153015300216524e+00,-2.925741458689407892e+01
7.031293129311615431e+00,-3.169182909225339273e+01
7.032433243323013450e+00,-3.328783954521183830e+01
7.033573357334411469e+00,-3.431559968380766890e+01
7.034713471345810376e+00,-3.490147166517098043e+01
7.035853585357208395e+00,-3.510565507237496519e+01
7.036993699368606414e+00,-3.494930487928962037e+01
7.038133813380005321e+00,-3.442282928995720681e+01
7.039273927391403340e+00,-3.348285586949406678e+01
7.040414041402801359e+00,-3.203524804690340488e+01
7.041554155414200267e+00,-2.988675440545517148e+01
7.042694269425598286e+00,-2.659252951165968071e+01
7.043834383436996305e+00,-2.076210482193796025e+01
7.044974497448395212e+00,-4.867993354660567817e+00
7.046114611459793231e+00,-2.025338044348999489e+01
7.047254725471191250e+00,-2.585030442277585649e+01
7.048394839482590157e+00,-2.882322198190354712e+01
7.049534953493988176e+00,-3.059216957055769370e+01
7.050675067505386195e+00,-3.159045788950562539e+01
7.051815181516785103e+00,-3.198466414424022020e+01
7.052955295528183122e+00,-3.182437609837993975e+01
7.054095409539581141e+00,-3.107625528701082018e+01
7.055235523550980048e+00,-2.960369525248164280e+01
7.056375637562378067e+00,-2.705757401426762954e+01
7.057515751573776086e+00,-2.239805115045617967e+01
7.058655865585174993e+00,-9.717759289770826925e+00
7.059795979596573012e+00,-1.910189313803612521e+01
7.060936093607971031e+00,-2.606347356337015952e+01
7.062076207619369939e+00,-2.968813932178917270e+01
7.063216321630767958e+00,-3.192747673943092579e+01
7.064356435642165977e+00,-3.332007339384409761e+01
7.065496549653564884e+00,-3.406984901859048875e+01
7.066636663664962903e+00,-3.424634296810921086e+01
7.067776777676360922e+00,-3.383327789966706689e+01
7.068916891687759829e+00,-3.271884432963753397e+01
7.070057005699157848e+00,-3.061139917999774696e+01
7.071197119710555867e+00,-2.668562440084068044e+01
7.072337233721954775e+00,-1.689623935182332204e+01
7.073477347733352794e+00,-2.003141973789056252e+01
7.074617461744750813e+00,-2.862063052908606053e+01
7.075757575756149720e+00,-3.277349006472508108e+01
7.076897689767547739e+00,-3.531880562498915310e+01
7.078037803778945758e+00,-3.692739298493814459e+01
7.079177917790344665e+00,-3.784273757742904820e+01
7.080318031801742684e+00,-3.815187662302472660e+01
7.081458145813140703e+00,-3.785167166892797042e+01
7.082598259824539610e+00,-3.685062296385187608e+01
7.083738373835937630e+00,-3.490991340953914346e+01
7.084878487847335649e+00,-3.140597515334339107e+01
7.086018601858734556e+00,-2.392306061817404839e+01
7.087158715870132575e+00,-1.765251593977340860e+01
7.088298829881530594e+00,-2.909846826018804222e+01
7.089438943892929501e+00,-3.314324633196830661e+01
7.090579057904327520e+00,-3.483636797335338997e+01
7.091719171915725539e+00,-3.483087976132238595e+01
7.092859285927124446e+00,-3.272773167315947518e+01
7.093999399938522465e+00,-2.547909210169500938e+01
7.095139513949920484e+00,-2.549343845468165171e+01
7.096279627961319392e+00,-3.627626670710772316e+01
7.097419741972717411e+00,-4.132455979594200812e+01
7.098559855984115430e+00,-4.437636953423645991e+01
7.099699969995514337e+00,-4.615456432695881972e+01
7.100840084006912356e+00,-4.681736828675053630e+01
7.101980198018310375e+00,-4.622546141685574383e+01
7.103120312029709282e+00,-4.380856437755033994e+01
7.104260426041107301e+00,-3.746918841954676793e+01
7.105400540052505320e+00,-2.450747192715339651e+01
7.106540654063904228e+00,-3.629276216743705419e+01
7.107680768075302247e+00,-2.696758156610466273e+01
7.108820882086700266e+00,-5.177625893770111531e+01
7.109960996098099173e+00,-6.220476962546869970e+01
7.111101110109497192e+00,-6.980475463307584505e+01
7.112241224120895211e+00,-7.604018723975171667e+01
7.113381338132294118e+00,-8.143914127297519201e+01
7.114521452143692137e+00,-8.626045107531231793e+01
7.115661566155090156e+00,-9.065289237155333524e+01
7.116801680166489064e+00,-9.471094247843771541e+01
7.117941794177887083e+00,-9.849887585939639223e+01
7.119081908189285102e+00,-1.020626934997920898e+02
7.120222022200684009e+00,-1.054366266026236758e+02
7.121362136212082028e+00,-1.086469483543708918e+02
7.122502250223480047e+00,-1.117143379441762363e+02
7.123642364234878954e+00,-1.146554150140182458e+02
7.124782478246276973e+00,-1.174837737369682600e+02
7.125922592257674992e+00,-1.202107019945474633e+02
7.127062706269073900e+00,-1.228456951570443465e+02
7.128202820280471919e+00,-1.253968317294914669e+02
7.129342934291869938e+00,-1.278710536058608227e+02
7.130483048303268845e+00,-1.302743789046243421e+02
7.131623162314666864e+00,-1.326120661720257488e+02
7.132763276326064883e+00,-1.348887428610678683e+02
7.133903390337463790e+00,-1.371085071378312819e+02
7.135043504348861809e+00,-1.392750094792400546e+02
7.136183618360259828e+00,-1.413915187554640056e+02
7.137323732371658735e+00,-1.434609762554981387e+02
7.138463846383056755e+00,-1.454860402396936365e+02
7.139603960394454774e+00,-1.474691229736583580e+02
7.140744074405853681e+00,-1.494124217388971942e+02
7.141884188417251700e+00,-1.513179449765206925e+02
7.143024302428649719e+00,-1.531875344668865182e+02
7.144164416440048626e+00,-1.550228842566254457e+02
7.145304530451446645e+00,-1.568255568983173589e+02
7.146444644462844664e+00,-1.585969974555672763e+02
7.147584758474243571e+00,-1.603385456387083252e+02
7.148724872485641590e+00,-1.620514463678505876e+02
7.149864986497039610e+00,-1.637368590058347024e+02
7.151005100508438517e+00,-1.653958654606271921e+02
7.152145214519836536e+00,-1.670294773222526885e+02
7.153285328531234555e+00,-1.686386421715457118e+02
7.154425442542633462e+00,-1.702242491754914511e+02
7.155565556554031481e+00,-1.717871340656266455e+02
7.156705670565429500e+00,-1.733280835808310485e+02
7.157845784576828407e+00,-1.748478394434959853e+02
7.158985898588226426e+00,-1.763471019277725418e+02
7.160126012599624445e+00,-1.778265330700772324e+02
7.161266126611023353e+00,-1.792867595648217787e+02
7.162406240622421372e+00,-1.807283753824434314e+02
7.163546354633819391e+00,-1.821519441416832592e+02
7.164686468645218298e+00,-1.835580012638372693e+02
7.165826582656616317e+00,-1.849470559330503647e+02
7.166966696668014336e+00,-1.863195928836614996e+02
7.168106810679413243e+00,-1.876760740329422390e+02
7.169246924690811262e+00,-1.890169399753509651e+02
7.170387038702209281e+00,-1.903426113523977392e+02
7.171527152713608189e+00,-1.916534901106493578e+02
7.172667266725006208e+00,-1.929499606588303209e+02
7.173807380736404227e+00,-1.942323909338162764e+02
7.174947494747803134e+00,-1.955011333841433157e+02
7.176087608759201153e+00,-1.967565258787413427e+02
7.177227722770599172e+00,-1.979988925477641146e+02
7.178367836781998079e+00,-1.992285445616136030e+02
7.179507950793396098e+00,-2.004457808536778316e+02
7.180648064804794117e+00,-2.016508887916674553e+02
7.181788178816193025e+00,-2.028441448019858910e+02
7.182928292827591044e+00,-2.040258149510921726e+02
7.184068406838989063e+00,-2.051961554874483795e+02
7.185208520850387970e+00,-2.063554133472760554e+02
7.186348634861785989e+00,-2.075038266270470899e+02
7.187488748873184008e+00,-2.086416250253633962e+02
7.188628862884582915e+00,-2.097690302566091418e+02
7.189768976895980934e+00,-2.108862564385773908e+02
7.190909090907378953e+00,-2.119935104560437367e+02
7.192049204918777860e+00,-2.130909923020973622e+02
7.193189318930175880e+00,-2.141788953988697131e+02
7.194329432941573899e+00,-2.152574068991807792e+02
7.195469546952972806e+00,-2.163267079704827722e+02
7.196609660964370825e+00,-2.173869740623292159e+02
7.197749774975768844e+00,-2.184383751585704942e+02
7.198889888987167751e+00,-2.194810760152988109e+02
7.200030002998565770e+00,-2.205152363855463875e+02
7.201170117009963789e+00,-2.215410112316081381e+02
7.202310231021362696e+00,-2.225585509258310140e+02
7.203450345032760715e+00,-2.235680014406305816e+02
7.204590459044158735e+00,-2.245695045284271885e+02
7.205730573055557642e+00,-2.255631978921492191e+02
7.206870687066955661e+00,-2.265492153469271841e+02
7.208010801078353680e+00,-2.275276869734973957e+02
7.209150915089752587e+00,-2.284987392638614665e+02
7.210291029101150606e+00,-2.294624952596533092e+02
7.211431143112548625e+00,-2.304190746836764276e+02
7.212571257123947532e+00,-2.313685940650084376e+02
7.213711371135345551e+00,-2.323111668580605169e+02
7.214851485146743570e+00,-2.332469035559373083e+02
7.215991599158142478e+00,-2.341759117984543650e+02
7.217131713169540497e+00,-2.350982964750883752e+02
7.218271827180938516e+00,-2.360141598231653859e+02
7.219411941192337423e+00,-2.369236015215521718e+02
7.220552055203735442e+00,-2.378267187801083082e+02
7.221692169215133461e+00,-2.387236064251175094e+02
7.222832283226532368e+00,-2.396143569809264591e+02
7.223972397237930387e+00,-2.404990607480026483e+02
7.225112511249328406e+00,-2.413778058775864110e+02
7.226252625260727314e+00,-2.422506784431350013e+02
7.227392739272125333e+00,-2.431177625087132128e+02
7.228532853283523352e+00,-2.439791401944947324e+02
7.229672967294922259e+00,-2.448348917395260287e+02
7.230813081306320278e+00,-2.456850955618867545e+02
7.231953195317718297e+00,-2.465298283163793940e+02
7.233093309329117204e+00,-2.473691649498729248e+02
7.234233423340515223e+00,-2.482031787544208612e+02
7.235373537351913242e+00,-2.490319414182494313e+02
7.236513651363312150e+00,-2.498555230747313942e+02
7.237653765374710169e+00,-2.506739923494507423e+02
7.238793879386108188e+00,-2.514874164054161270e+02
7.239933993397507095e+00,-2.522958609865580115e+02
7.241074107408905114e+00,-2.530993904595417234e+02
7.242214221420303133e+00,-2.538980678540173130e+02
7.243354335431702040e+00,-2.546919549013430810e+02
7.244494449443100059e+00,-2.554811120718807445e+02
7.245634563454498078e+00,-2.562655986109087394e+02
7.246774677465896985e+00,-2.570454725732211614e+02
7.247914791477295005e+00,-2.578207908564743320e+02
7.249054905488693024e+00,-2.585916092333340544e+02
7.250195019500091931e+00,-2.593579823824700838e+02
7.251335133511489950e+00,-2.601199639184641228e+02
7.252475247522887969e+00,-2.608776064206575711e+02
7.253615361534286876e+00,-2.616309614609959908e+02
7.254755475545684895e+00,-2.623800796309211592e+02
7.255895589557082914e+00,-2.631250105673290136e+02
7.257035703568481821e+00,-2.638658029776486842e+02
7.258175817579879840e+00,-2.646025046640814935e+02
7.259315931591277860e+00,-2.653351625470191948e+02
7.260456045602676767e+00,-2.660638226876878321e+02
7.261596159614074786e+00,-2.667885303100474630e+02
7.262736273625472805e+00,-2.675093298219657640e+02
7.263876387636871712e+00,-2.682262648357171884e+02
7.265016501648269731e+00,-2.689393781878099503e+02
7.266156615659667750e+00,-2.696487119581787510e+02
7.267296729671066657e+00,-2.703543074887791136e+02
7.268436843682464676e+00,-2.710562054015782110e+02
7.269576957693862695e+00,-2.717544456159953938e+02
7.270717071705261603e+00,-2.724490673657929278e+02
7.271857185716659622e+00,-2.731401092154486037e+02
7.272997299728057641e+00,-2.738276090760251691e+02
7.274137413739456548e+00,-2.745116042205553413e+02
7.275277527750854567e+00,-2.751921312989633179e+02
7.276417641762252586e+00,-2.758692263525375097e+02
7.277557755773651493e+00,-2.765429248279723993e+02
7.278697869785049512e+00,-2.772132615909908395e+02
7.279837983796447531e+00,-2.778802709395713464e+02
7.280978097807846439e+00,-2.785439866167824334e+02
7.282118211819244458e+00,-2.792044418232511589e+02
7.283258325830642477e+00,-2.798616692292648054e+02
7.284398439842041384e+00,-2.805157009865307600e+02
7.285538553853439403e+00,-2.811665687395997111e+02
7.286678667864837422e+00,-2.818143036369675656e+02
7.287818781876236329e+00,-2.824589363418600101e+02
7.288958895887634348e+00,-2.831004970427267722e+02
7.290099009899032367e+00,-2.837390154634307464e+02
7.291239123910431275e+00,-2.843745208731672278e+02
7.292379237921829294e+00,-2.850070420961069999e+02
7.293519351933227313e+00,-2.856366075207744757e+02
7.294659465944626220e+00,-2.862632451091805024e+02
7.295799579956024239e+00,-2.868869824056993139e+02
7.296939693967422258e+00,-2.875078465457121411e+02
7.298079807978821165e+00,-2.881258642640278822e+02
7.299219921990219184e+00,-2.887410619030675321e+02
7.300360036001617203e+00,-2.893534654208488064e+02
7.301500150013016111e+00,-2.899631003987509530e+02
7.302640264024414130e+00,-2.905699920490830550e+02
7.303780378035812149e+00,-2.911741652224587256e+02
7.304920492047211056e+00,-2.917756444149781601e+02
7.306060606058609075e+00,-2.923744537752288011e+02
7.307200720070007094e+00,-2.929706171111088224e+02
7.308340834081406001e+00,-2.935641578964794576e+02
7.309480948092804020e+00,-2.941550992776454336e+02
7.310621062104202039e+00,-2.947434640796853387e+02
7.311761176115600946e+00,-2.953292748126132778e+02
7.312901290126998965e+00,-2.959125536773932481e+02
7.314041404138396985e+00,-2.964933225718097560e+02
7.315181518149795892e+00,-2.970716030961894489e+02
7.316321632161193911e+00,-2.976474165589900167e+02
7.317461746172591930e+00,-2.982207839822499409e+02
7.318601860183990837e+00,-2.987917261069086408e+02
7.319741974195388856e+00,-2.993602633980022460e+02
7.320882088206786875e+00,-2.999264160497336320e+02
7.322022202218185782e+00,-3.004902039904231970e+02
7.323162316229583801e+00,-3.010516468873472604e+02
7.324302430240981820e+00,-3.016107641514572606e+02
7.325442544252380728e+00,-3.021675749419969748e+02
7.326582658263778747e+00,-3.027220981710030401e+02
7.327722772275176766e+00,-3.032743525077153208e+02
7.328862886286575673e+00,-3.038243563828753508e+02
7.330003000297973692e+00,-3.043721279929313823e+02
7.331143114309371711e+00,-3.049176853041510640e+02
7.332283228320770618e+00,-3.054610460566363486e+02
7.333423342332168637e+00,-3.060022277682521121e+02
7.334563456343566656e+00,-3.065412477384679732e+02
7.335703570354965564e+00,-3.070781230521114367e+02
7.336843684366363583e+00,-3.076128705830415129e+02
7.337983798377761602e+00,-3.081455069977392895e+02
7.339123912389160509e+00,-3.086760487588252886e+02
7.340264026400558528e+00,-3.092045121284932065e+02
7.341404140411956547e+00,-3.097309131718727713e+02
7.342544254423355454e+00,-3.102552677603256370e+02
7.343684368434753473e+00,-3.107775915746595956e+02
7.344824482446151492e+00,-3.112979001082846935e+02
7.345964596457550400e+00,-3.118162086702971010e+02
7.347104710468948419e+00,-3.123325323884988620e+02
7.348244824480346438e+00,-3.128468862123551730e+02
7.349384938491745345e+00,-3.133592849158885656e+02
7.350525052503143364e+00,-3.138697431005159615e+02
7.351665166514541383e+00,-3.143782751978219494e+02
7.352805280525940290e+00,-3.148848954722799363e+02
7.353945394537338309e+00,-3.153896180239132718e+02
7.355085508548736328e+00,-3.158924567909068628e+02
7.356225622560135236e+00,-3.163934255521629098e+02
7.357365736571533255e+00,-3.168925379298013354e+02
7.358505850582931274e+00,-3.173898073916176372e+02
7.359645964594330181e+00,-3.178852472534878189e+02
7.360786078605728200e+00,-3.183788706817226171e+02
7.361926192617126219e+00,-3.188706906953797784e+02
7.363066306628525126e+00,-3.193607201685259724e+02
7.364206420639923145e+00,-3.198489718324593127e+02
7.365346534651321164e+00,-3.203354582778837312e+02
7.366486648662720071e+00,-3.208201919570442442e+02
7.367626762674118091e+00,-3.213031851858182222e+02
7.368766876685516110e+00,-3.217844501457693127e+02
7.369906990696915017e+00,-3.222639988861570259e+02
7.371047104708313036e+00,-3.227418433259120434e+02
7.372187218719711055e+00,-3.232179952555745217e+02
7.373327332731109962e+00,-3.236924663391906734e+02
7.374467446742507981e+00,-3.241652681161769465e+02
7.375607560753906000e+00,-3.246364120031499851e+02
7.376747674765304907e+00,-3.251059092957188454e+02
7.377887788776702926e+00,-3.255737711702479942e+02
7.379027902788100945e+00,-3.260400086855819382e+02
7.380168016799499853e+00,-3.265046327847442740e+02
7.381308130810897872e+00,-3.269676542965998465e+02
7.382448244822295891e+00,-3.274290839374923507e+02
7.383588358833694798e+00,-3.278889323128416891e+02
7.384728472845092817e+00,-3.283472099187267759e+02
7.385868586856490836e+00,-3.288039271434269608e+02
7.387008700867889743e+00,-3.292590942689413396e+02
7.388148814879287762e+00,-3.297127214724818032e+02
7.389288928890685781e+00,-3.301648188279325495e+02
7.390429042902084689e+00,-3.306153963072954411e+02
7.391569156913482708e+00,-3.310644637820948901e+02
7.392709270924880727e+00,-3.315120310247719999e+02
7.393849384936279634e+00,-3.319581077100420998e+02
7.394989498947677653e+00,-3.324027034162390351e+02
7.396129612959075672e+00,-3.328458276266275675e+02
7.397269726970474579e+00,-3.332874897306959951e+02
7.398409840981872598e+00,-3.337276990254290467e+02
7.399549954993270617e+00,-3.341664647165543442e+02
7.400690069004669525e+00,-3.346037959197685154e+02
7.401830183016067544e+00,-3.350397016619450028e+02
7.402970297027465563e+00,-3.354741908823182825e+02
7.404110411038864470e+00,-3.359072724336497231e+02
7.405250525050262489e+00,-3.363389550833684893e+02
7.406390639061660508e+00,-3.367692475147044320e+02
7.407530753073059415e+00,-3.371981583277898267e+02
7.408670867084457434e+00,-3.376256960407487782e+02
7.409810981095855453e+00,-3.380518690907686619e+02
7.410951095107254361e+00,-3.384766858351502492e+02
7.412091209118652380e+00,-3.389001545523454979e+02
7.413231323130050399e+00,-3.393222834429716386e+02
7.414371437141449306e+00,-3.397430806308148021e+02
7.415511551152847325e+00,-3.401625541638144909e+02
7.416651665164245344e+00,-3.405807120150312812e+02
7.417791779175644251e+00,-3.409975620835976429e+02
7.418931893187042270e+00,-3.414131121956590960e+02
7.420072007198440289e+00,-3.418273701052939941e+02
7.421212121209839196e+00,-3.422403434954201771e+02
7.422352235221237216e+00,-3.426520399786883786e+02
7.423492349232635235e+00,-3.430624670983610258e+02
7.424632463244034142e+00,-3.434716323291768276e+02
7.425772577255432161e+00,-3.438795430781993332e+02
7.426912691266830180e+00,-3.442862066856552019e+02
7.428052805278229087e+00,-3.446916304257604224e+02
7.429192919289627106e+00,-3.450958215075270346e+02
7.430333033301025125e+00,-3.454987870755649055e+02
7.431473147312424032e+00,-3.459005342108661694e+02
7.432613261323822051e+00,-3.463010699315793772e+02
7.433753375335220070e+00,-3.467004011937698351e+02
7.434893489346618978e+00,-3.470985348921698801e+02
7.436033603358016997e+00,-3.474954778609198911e+02
7.437173717369415016e+00,-3.478912368742910530e+02
7.438313831380813923e+00,-3.482858186474039712e+02
7.439453945392211942e+00,-3.486792298369328478e+02
7.440594059403609961e+00,-3.490714770417994259e+02
7.441734173415008868e+00,-3.494625668038574418e+02
7.442874287426406887e+00,-3.498525056085661618e+02
7.444014401437804906e+00,-3.502412998856517561e+02
7.445154515449203814e+00,-3.506289560097630442e+02
7.446294629460601833e+00,-3.510154803011153604e+02
7.447434743471999852e+00,-3.514008790261206059e+02
7.448574857483398759e+00,-3.517851583980172450e+02
7.449714971494796778e+00,-3.521683245774818829e+02
7.450855085506194797e+00,-3.525503836732374339e+02
7.451995199517593704e+00,-3.529313417426492947e+02
7.453135313528991723e+00,-3.533112047923154364e+02
7.454275427540389742e+00,-3.536899787786450133e+02
7.455415541551788650e+00,-3.540676696084306627e+02
7.456555655563186669e+00,-3.544442831394126756e+02
7.457695769574584688e+00,-3.548198251808321402e+02
7.458835883585983595e+00,-3.551943014939801060e+02
7.459975997597381614e+00,-3.555677177927369712e+02
7.461116111608779633e+00,-3.559400797441015243e+02
7.462256225620178540e+00,-3.563113929687182235e+02
7.463396339631576559e+00,-3.566816630413913458e+02
7.464536453642974578e+00,-3.570508954915965205e+02
7.465676567654373486e+00,-3.574190958039795873e+02
7.466816681665771505e+00,-3.577862694188550563e+02
7.467956795677169524e+00,-3.581524217326923463e+02
7.469096909688568431e+00,-3.585175580985955435e+02
7.470237023699966450e+00,-3.588816838267811704e+02
7.471377137711364469e+00,-3.592448041850439608e+02
7.472517251722763376e+00,-3.596069243992187126e+02
7.473657365734161395e+00,-3.599680496536338978e+02
7.474797479745559414e+00,-3.603281850915634550e+02
7.475937593756958321e+00,-3.606873358156664722e+02
7.477077707768356341e+00,-3.610455068884243701e+02
7.478217821779754360e+00,-3.614027033325726279e+02
7.479357935791153267e+00,-3.617589301315232433e+02
7.480498049802551286e+00,-3.621141922297863971e+02
7.481638163813949305e+00,-3.624684945333811470e+02
7.482778277825348212e+00,-3.628218419102435064e+02
7.483918391836746231e+00,-3.631742391906300895e+02
7.485058505848144250e+00,-3.635256911675136280e+02
7.486198619859543157e+00,-3.638762025969739966e+02
7.487338733870941176e+00,-3.642257781985848624e+02
7.488478847882339196e+00,-3.645744226557957290e+02
7.489618961893738103e+00,-3.649221406163064216e+02
7.490759075905136122e+00,-3.652689366924381034e+02
7.491899189916534141e+00,-3.656148154615016779e+02
7.493039303927933048e+00,-3.659597814661551638e+02
7.494179417939331067e+00,-3.663038392147649347e+02
7.495319531950729086e+00,-3.666469931817533165e+02
7.496459645962127993e+00,-3.669892478079483453e+02
7.497599759973526012e+00,-3.673306075009269307e+02
7.498739873984924031e+00,-3.676710766353510280e+02
7.499879987996322939e+00,-3.680106595533032419e+02
7.501020102007720958e+00,-3.683493605646165747e+02
7.502160216019118977e+00,-3.686871839471990029e+02
7.503300330030517884e+00,-3.690241339473558355e+02
7.504440444041915903e+00,-3.693602147801053093e+02
7.505580558053313922e+00,-3.696954306294927619e+02
7.506720672064712829e+00,-3.700297856489003152e+02
7.507860786076110848e+00,-3.703632839613507031e+02
7.509000900087508867e+00,-3.706959296598093943e+02
7.510141014098907775e+00,-3.710277268074827930e+02
7.511281128110305794e+00,-3.713586794381103573e+02
7.512421242121703813e+00,-3.716887915562557509e+02
7.513561356133102720e+00,-3.720180671375937322e+02
7.514701470144500739e+00,-3.723465101291927795e+02
7.515841584155898758e+00,-3.726741244497941921e+02
7.516981698167297665e+00,-3.730009139900878381e+02
7.518121812178695684e+00,-3.733268826129853437e+02
7.519261926190093703e+00,-3.736520341538894741e+02
7.520402040201492611e+00,-3.739763724209586826e+02
7.521542154212890630e+00,-3.742999011953708646e+02
7.522682268224288649e+00,-3.746226242315825061e+02
7.523822382235687556e+00,-3.749445452575849913e+02
7.524962496247085575e+00,-3.752656679751571573e+02
7.526102610258483594e+00,-3.755859960601154057e+02
7.527242724269882501e+00,-3.759055331625621079e+02
7.528382838281280520e+00,-3.762242829071279857e+02
7.529522952292678539e+00,-3.765422488932126726e+02
7.530663066304077446e+00,-3.768594346952258434e+02
7.531803180315475466e+00,-3.771758438628191925e+02
7.532943294326873485e+00,-3.774914799211208560e+02
7.534083408338272392e+00,-3.778063463709651160e+02
7.535223522349670411e+00,-3.781204466891185234e+02
7.536363636361068430e+00,-3.784337843285047711e+02
7.537503750372467337e+00,-3.787463627184269512e+02
7.538643864383865356e+00,-3.790581852647852656e+02
7.539783978395263375e+00,-3.793692553502947931e+02
7.540924092406662282e+00,-3.796795763346982540e+02
7.542064206418060301e+00,-3.799891515549787755e+02
7.543204320429458321e+00,-3.802979843255675974e+02
7.544344434440857228e+00,-3.806060779385514934e+02
7.545484548452255247e+00,-3.809134356638770100e+02
7.546624662463653266e+00,-3.812200607495508962e+02
7.547764776475052173e+00,-3.815259564218412152e+02
7.548904890486450192e+00,-3.818311258854735115e+02
7.550045004497848211e+00,-3.821355723238258975e+02
7.551185118509247118e+00,-3.824392988991220932e+02
7.552325232520645137e+00,-3.827423087526204881e+02
7.553465346532043156e+00,-3.830446050048045663e+02
7.554605460543442064e+00,-3.833461907555673633e+02
7.555745574554840083e+00,-3.836470690843958664e+02
7.556885688566238102e+00,-3.839472430505536522e+02
7.558025802577637009e+00,-3.842467156932594321e+02
7.559165916589035028e+00,-3.845454900318662794e+02
7.560306030600433047e+00,-3.848435690660353430e+02
7.561446144611831954e+00,-3.851409557759137670e+02
7.562586258623229973e+00,-3.854376531223016400e+02
7.563726372634627992e+00,-3.857336640468253677e+02
7.564866486646026900e+00,-3.860289914721047921e+02
7.566006600657424919e+00,-3.863236383019190043e+02
7.567146714668822938e+00,-3.866176074213718721e+02
7.568286828680221845e+00,-3.869109016970531343e+02
7.569426942691619864e+00,-3.872035239772004047e+02
7.570567056703017883e+00,-3.874954770918578220e+02
7.571707170714416790e+00,-3.877867638530331078e+02
7.572847284725814809e+00,-3.880773870548529203e+02
7.573987398737212828e+00,-3.883673494737172973e+02
7.575127512748611736e+00,-3.886566538684517127e+02
7.576267626760009755e+00,-3.889453029804571997e+02
7.577407740771407774e+00,-3.892332995338596788e+02
7.578547854782806681e+00,-3.895206462356567272e+02
7.579687968794204700e+00,-3.898073457758641780e+02
7.580828082805602719e+00,-3.900934008276589111e+02
7.581968196817001626e+00,-3.903788140475225532e+02
7.583108310828399645e+00,-3.906635880753819947e+02
7.584248424839797664e+00,-3.909477255347486562e+02
7.585388538851196571e+00,-3.912312290328574704e+02
7.586528652862594591e+00,-3.915141011608023973e+02
7.587668766873992610e+00,-3.917963444936726205e+02
7.588808880885391517e+00,-3.920779615906845947e+02
7.589948994896789536e+00,-3.923589549953159121e+02
7.591089108908187555e+00,-3.926393272354360988e+02
7.592229222919586462e+00,-3.929190808234346264e+02
7.593369336930984481e+00,-3.931982182563506854e+02
7.594509450942382500e+00,-3.934767420159994344e+02
7.595649564953781407e+00,-3.937546545690964876e+02
7.596789678965179426e+00,-3.940319583673837656e+02
7.597929792976577446e+00,-3.943086558477515382e+02
7.599069906987976353e+00,-3.945847494323592173e+02
7.600210020999374372e+00,-3.948602415287575127e+02
7.601350135010772391e+00,-3.951351345300058711e+02
7.602490249022171298e+00,-3.954094308147909373e+02
7.603630363033569317e+00,-3.956831327475440503e+02
7.604770477044967336e+00,-3.959562426785546450e+02
7.605910591056366243e+00,-3.962287629440863270e+02
7.607050705067764262e+00,-3.965006958664895933e+02
7.608190819079162281e+00,-3.967720437543126764e+02
7.609330933090561189e+00,-3.970428089024145493e+02
7.610471047101959208e+00,-3.973129935920721891e+02
7.611611161113357227e+00,-3.975826000910910807e+02
7.612751275124756134e+00,-3.978516306539103766e+02
7.613891389136154153e+00,-3.981200875217125486e+02
7.615031503147552172e+00,-3.983879729225262167e+02
7.616171617158951079e+00,-3.986552890713297757e+02
7.617311731170349098e+00,-3.989220381701572933e+02
7.618451845181747117e+00,-3.991882224081996355e+02
7.619591959193146025e+00,-3.994538439619042265e+02
7.620732073204544044e+00,-3.997189049950762296e+02
7.621872187215942063e+00,-3.999834076589783649e+02
7.623012301227340970e+00,-4.002473540924287931e+02
7.624152415238738989e+00,-4.005107464218955329e+02
7.625292529250137008e+00,-4.007735867615985512e+02
7.626432643261535915e+00,-4.010358772135987238e+02
7.627572757272933934e+00,-4.012976198678970832e+02
7.628712871284331953e+00,-4.015588168025243476e+02
7.629852985295730861e+00,-4.018194700836369861e+02
7.630993099307128880e+00,-4.020795817656057807e+02
7.632133213318526899e+00,-4.023391538911091629e+02
7.633273327329925806e+00,-4.025981884912208670e+02
7.634413441341323825e+00,-4.028566875854995715e+02
7.635553555352721844e+00,-4.031146531820785412e+02
7.636693669364120751e+00,-4.033720872777499267e+02
7.637833783375518770e+00,-4.036289918580536096e+02
7.638973897386916789e+00,-4.038853688973619569e+02
7.640114011398315697e+00,-4.041412203589643468e+02
7.641254125409713716e+00,-4.043965481951508991e+02
7.642394239421111735e+00,-4.046513543472970014e+02
7.643534353432510642e+00,-4.049056407459443108e+02
7.644674467443908661e+00,-4.051594093108815287e+02
7.645814581455306680e+00,-4.054126619512274488e+02
7.646954695466705587e+00,-4.056654005655097990e+02
7.648094809478103606e+00,-4.059176270417437991e+02
7.649234923489501625e+00,-4.061693432575116844e+02
7.650375037500900532e+00,-4.064205510800399566e+02
7.651515151512298551e+00,-4.066712523662771446e+02
7.652655265523696571e+00,-4.069214489629684408e+02
7.653795379535095478e+00,-4.071711427067336331e+02
7.654935493546493497e+00,-4.074203354241398642e+02
7.656075607557891516e+00,-4.076690289317767792e+02
7.657215721569290423e+00,-4.079172250363303078e+02
7.658355835580688442e+00,-4.081649255346544578e+02
7.659495949592086461e+00,-4.084121322138445862e+02
7.660636063603485368e+00,-4.086588468513078851e+02
7.661776177614883387e+00,-4.089050712148346634e+02
7.662916291626281406e+00,-4.091508070626692870e+02
7.664056405637680314e+00,-4.093960561435770842e+02
7.665196519649078333e+00,-4.096408201969169340e+02
7.666336633660476352e+00,-4.098851009527058409e+02
7.667476747671875259e+00,-4.101289001316891927e+02
7.668616861683273278e+00,-4.103722194454063583e+02
7.669756975694671297e+00,-4.106150605962571944e+02
7.670897089706070204e+00,-4.108574252775691775e+02
7.672037203717468223e+00,-4.110993151736597611e+02
7.673177317728866242e+00,-4.113407319599039056e+02
7.674317431740265150e+00,-4.115816773027963791e+02
7.675457545751663169e+00,-4.118221528600159900e+02
7.676597659763061188e+00,-4.120621602804873191e+02
7.677737773774460095e+00,-4.123017012044439866e+02
7.678877887785858114e+00,-4.125407772634911225e+02
7.680018001797256133e+00,-4.127793900806636316e+02
7.681158115808655040e+00,-4.130175412704901419e+02
7.682298229820053059e+00,-4.132552324390513263e+02
7.683438343831451078e+00,-4.134924651840394745e+02
7.684578457842849986e+00,-4.137292410948176666e+02
7.685718571854248005e+00,-4.139655617524788340e+02
7.686858685865646024e+00,-4.142014287299032276e+02
7.687998799877044931e+00,-4.144368435918158866e+02
7.689138913888442950e+00,-4.146718078948427433e+02
7.690279027899840969e+00,-4.149063231875692850e+02
7.691419141911239876e+00,-4.151403910105941577e+02
7.692559255922637895e+00,-4.153740128965862368e+02
7.693699369934035914e+00,-4.156071903703384010e+02
7.694839483945434822e+00,-4.158399249488230112e+02
7.695979597956832841e+00,-4.160722181412455143e+02
7.697119711968230860e+00,-4.163040714490975915e+02
7.698259825979629767e+00,-4.165354863662108755e+02
7.699399939991027786e+00,-4.167664643788094736e+02
7.700540054002425805e+00,-4.169970069655616385e+02
7.701680168013824712e+00,-4.172271155976320642e+02
7.702820282025222731e+00,-4.174567917387327611e+02
7.703960396036620750e+00,-4.176860368451738168e+02
7.705100510048019657e+00,-4.179148523659143279e+02
7.706240624059417677e+00,-4.181432397426119678e+02
7.707380738070815696e+00,-4.183712004096722694e+02
7.708520852082214603e+00,-4.185987357942979088e+02
7.709660966093612622e+00,-4.188258473165381019e+02
7.710801080105010641e+00,-4.190525363893351596e+02
7.711941194116409548e+00,-4.192788044185745093e+02
7.713081308127807567e+00,-4.195046528031299431e+02
7.714221422139205586e+00,-4.197300829349129003e+02
7.715361536150604493e+00,-4.199550961989171469e+02
7.716501650162002512e+00,-4.201796939732655574e+02
7.717641764173400531e+00,-4.204038776292574653e+02
7.718781878184799439e+00,-4.206276485314123192e+02
7.719921992196197458e+00,-4.208510080375145321e+02
7.721062106207595477e+00,-4.210739574986604907e+02
7.722202220218994384e+00,-4.212964982593002787e+02
7.723342334230392403e+00,-4.215186316572832084e+02
7.724482448241790422e+00,-4.217403590239015898e+02
7.725622562253189329e+00,-4.219616816839326248e+02
7.726762676264587348e+00,-4.221826009556824602e+02
7.727902790275985367e+00,-4.224031181510280248e+02
7.729042904287384275e+00,-4.226232345754601170e+02
7.730183018298782294e+00,-4.228429515281238764e+02
7.731323132310180313e+00,-4.230622703018611332e+02
7.732463246321579220e+00,-4.232811921832518465e+02
7.733603360332977239e+00,-4.234997184526542355e+02
7.734743474344375258e+00,-4.237178503842449686e+02
7.735883588355774165e+00,-4.239355892460604309e+02
7.737023702367172184e+00,-4.241529363000353214e+02
7.738163816378570203e+00,-4.243698928020432959e+02
7.739303930389969111e+00,-4.245864600019349382e+02
7.740444044401367130e+00,-4.248026391435774940e+02
7.741584158412765149e+00,-4.250184314648927284e+02
7.742724272424164056e+00,-4.252338381978956363e+02
7.743864386435562075e+00,-4.254488605687321865e+02
7.745004500446960094e+00,-4.256634997977167245e+02
7.746144614458359001e+00,-4.258777570993697168e+02
7.747284728469757020e+00,-4.260916336824539599e+02
7.748424842481155039e+00,-4.263051307500120970e+02
7.749564956492553947e+00,-4.265182494994024864e+02
7.750705070503951966e+00,-4.267309911223356949e+02
7.751845184515349985e+00,-4.269433568049094561e+02
7.752985298526748892e+00,-4.271553477276456192e+02
7.754125412538146911e+00,-4.273669650655240275e+02
7.755265526549544930e+00,-4.275782099880183296e+02
7.756405640560943837e+00,-4.277890836591298012e+02
7.757545754572341856e+00,-4.279995872374232704e+02
7.758685868583739875e+00,-4.282097218760599162e+02
7.759825982595138782e+00,-4.284194887228307493e+02
7.760966096606536802e+00,-4.286288889201922530e+02
7.762106210617934821e+00,-4.288379236052974761e+02
7.763246324629333728e+00,-4.290465939100306514e+02
7.764386438640731747e+00,-4.292549009610386292e+02
7.765526552652129766e+00,-4.294628458797654389e+02
7.766666666663528673e+00,-4.296704297824823584e+02
7.767806780674926692e+00,-4.298776537803215660e+02
7.768946894686324711e+00,-4.300845189793066083e+02
7.770087008697723618e+00,-4.302910264803858240e+02
7.771227122709121637e+00,-4.304971773794612773e+02
7.772367236720519657e+00,-4.307029727674216701e+02
7.773507350731918564e+00,-4.309084137301727537e+02
7.774647464743316583e+00,-4.311135013486671710e+02
7.775787578754714602e+00,-4.313182366989354932e+02
7.776927692766113509e+00,-4.315226208521159492e+02
7.778067806777511528e+00,-4.317266548744852344e+02
7.779207920788909547e+00,-4.319303398274863639e+02
7.780348034800308454e+00,-4.321336767677597663e+02
7.781488148811706473e+00,-4.323366667471718756e+02
7.782628262823104492e+00,-4.325393108128439508e+02
7.783768376834503400e+00,-4.327416100071807250e+02
7.784908490845901419e+00,-4.329435653678993958e+02
7.786048604857299438e+00,-4.331451779280574783e+02
7.787188718868698345e+00,-4.333464487160817953e+02
7.788328832880096364e+00,-4.335473787557946252e+02
7.789468946891494383e+00,-4.337479690664430336e+02
7.790609060902893290e+00,-4.339482206627258734e+02
7.791749174914291309e+00,-4.341481345548206150e+02
7.792889288925689328e+00,-4.343477117484105179e+02
7.794029402937088236e+00,-4.345469532447119718e+02
7.795169516948486255e+00,-4.347458600405008156e+02
7.796309630959884274e+00,-4.349444331281384279e+02
7.797449744971283181e+00,-4.351426734955981033e+02
7.798589858982681200e+00,-4.353405821264922224e+02
7.799729972994079219e+00,-4.355381600000961271e+02
7.800870087005478126e+00,-4.357354080913756320e+02
7.802010201016876145e+00,-4.359323273710111835e+02
7.803150315028274164e+00,-4.361289188054235524e+02
7.804290429039673072e+00,-4.363251833567998119e+02
7.805430543051071091e+00,-4.365211219831162452e+02
7.806570657062469110e+00,-4.367167356381654031e+02
7.807710771073868017e+00,-4.369120252715785000e+02
7.808850885085266036e+00,-4.371069918288515055e+02
7.809990999096664055e+00,-4.373016362513685635e+02
7.811131113108062962e+00,-4.374959594764251278e+02
7.812271227119460981e+00,-4.376899624372538824e+02
7.813411341130859000e+00,-4.378836460630463421e+02
7.814551455142257907e+00,-4.380770112789773520e+02
7.815691569153655927e+00,-4.382700590062285073e+02
7.816831683165053946e+00,-4.384627901620104922e+02
7.817971797176452853e+00,-4.386552056595869544e+02
7.819111911187850872e+00,-4.388473064082960491e+02
7.820252025199248891e+00,-4.390390933135750515e+02
7.821392139210647798e+00,-4.392305672769811054e+02
7.822532253222045817e+00,-4.394217291962137892e+02
7.823672367233443836e+00,-4.396125799651379111e+02
7.824812481244842743e+00,-4.398031204738049382e+02
7.825952595256240762e+00,-4.399933516084754501e+02
7.827092709267638782e+00,-4.401832742516396024e+02
7.828232823279037689e+00,-4.403728892820397505e+02
7.829372937290435708e+00,-4.405621975746919361e+02
7.830513051301833727e+00,-4.407512000009060102e+02
7.831653165313232634e+00,-4.409398974283071766e+02
7.832793279324630653e+00,-4.411282907208573647e+02
7.833933393336028672e+00,-4.413163807388757505e+02
7.835073507347427579e+00,-4.415041683390585945e+02
7.836213621358825598e+00,-4.416916543745011268e+02
7.837353735370223617e+00,-4.418788396947159072e+02
7.838493849381622525e+00,-4.420657251456555628e+02
7.839633963393020544e+00,-4.422523115697301819e+02
7.840774077404418563e+00,-4.424385998058289147e+02
7.841914191415817470e+00,-4.426245906893394704e+02
7.843054305427215489e+00,-4.428102850521667051e+02
7.844194419438613508e+00,-4.429956837227530855e+02
7.845334533450012415e+00,-4.431807875260982996e+02
7.846474647461410434e+00,-4.433655972837775607e+02
7.847614761472808453e+00,-4.435501138139610475e+02
7.848754875484207361e+00,-4.437343379314319236e+02
7.849894989495605380e+00,-4.439182704476073127e+02
7.851035103507003399e+00,-4.441019121705548400e+02
7.852175217518402306e+00,-4.442852639050124139e+02
7.853315331529800325e+00,-4.444683264524056767e+02
7.854455445541198344e+00,-4.446511006108675588e+02
7.855595559552597251e+00,-4.448335871752544222e+02
7.856735673563995270e+00,-4.450157869371664674e+02
7.857875787575393289e+00,-4.451977006849638201e+02
7.859015901586792197e+00,-4.453793292037849483e+02
7.860156015598190216e+00,-4.455606732755645680e+02
7.861296129609588235e+00,-4.457417336790507534e+02
7.862436243620987142e+00,-4.459225111898223872e+02
7.863576357632385161e+00,-4.461030065803067259e+02
7.864716471643783180e+00,-4.462832206197967366e+02
7.865856585655182087e+00,-4.464631540744666154e+02
7.866996699666580106e+00,-4.466428077073913414e+02
7.868136813677978125e+00,-4.468221822785609447e+02
7.869276927689377032e+00,-4.470012785448994350e+02
7.870417041700775052e+00,-4.471800972602788988e+02
7.871557155712173071e+00,-4.473586391755384852e+02
7.872697269723571978e+00,-4.475369050384990146e+02
7.873837383734969997e+00,-4.477148955939806001e+02
7.874977497746368016e+00,-4.478926115838171995e+02
7.876117611757766923e+00,-4.480700537468738958e+02
7.877257725769164942e+00,-4.482472228190624151e+02
7.878397839780562961e+00,-4.484241195333571568e+02
7.879537953791961868e+00,-4.486007446198101434e+02
7.880678067803359887e+00,-4.487770988055677890e+02
7.881818181814757907e+00,-4.489531828148857358e+02
7.882958295826156814e+00,-4.491289973691436330e+02
7.884098409837554833e+00,-4.493045431868617925e+02
7.885238523848952852e+00,-4.494798209837159675e+02
7.886378637860351759e+00,-4.496548314725515638e+02
7.887518751871749778e+00,-4.498295753633991581e+02
7.888658865883147797e+00,-4.500040533634900157e+02
7.889798979894546704e+00,-4.501782661772702454e+02
7.890939093905944723e+00,-4.503522145064150664e+02
7.892079207917342742e+00,-4.505258990498442699e+02
7.893219321928741650e+00,-4.506993205037368853e+02
7.894359435940139669e+00,-4.508724795615443099e+02
7.895499549951537688e+00,-4.510453769140053168e+02
7.896639663962936595e+00,-4.512180132491610038e+02
7.897779777974334614e+00,-4.513903892523678678e+02
7.898919891985732633e+00,-4.515625056063122997e+02
7.900060005997131540e+00,-4.517343629910236587e+02
7.901200120008529559e+00,-4.519059620838904721e+02
7.902340234019927578e+00,-4.520773035596712361e+02
7.903480348031326486e+00,-4.522483880905098772e+02
7.904620462042724505e+00,-4.524192163459488825e+02
7.905760576054122524e+00,-4.525897889929426583e+02
7.906900690065521431e+00,-4.527601066958710589e+02
7.908040804076919450e+00,-4.529301701165531426e+02
7.909180918088317469e+00,-4.530999799142592224e+02
7.910321032099716376e+00,-4.532695367457251905e+02
7.911461146111114395e+00,-4.534388412651648537e+02
7.912601260122512414e+00,-4.536078941242834048e+02
7.913741374133911322e+00,-4.537766959722895308e+02
7.914881488145309341e+00,-4.539452474559092821e+02
7.916021602156707360e+00,-4.541135492193981236e+02
7.917161716168106267e+00,-4.542816019045534972e+02
7.918301830179504286e+00,-4.544494061507273841e+02
7.919441944190902305e+00,-4.546169625948393787e+02
7.920582058202301212e+00,-4.547842718713885688e+02
7.921722172213699231e+00,-4.549513346124659847e+02
7.922862286225097250e+00,-4.551181514477661381e+02
7.924002400236496158e+00,-4.552847230046006075e+02
7.925142514247894177e+00,-4.554510499079091232e+02
7.926282628259292196e+00,-4.556171327802713904e+02
7.927422742270691103e+00,-4.557829722419201062e+02
7.928562856282089122e+00,-4.559485689107515896e+02
7.929702970293487141e+00,-4.561139234023385143e+02
7.930843084304886048e+00,-4.562790363299402543e+02
7.931983198316284067e+00,-4.564439083045168672e+02
7.933123312327682086e+00,-4.566085399347377916e+02
7.934263426339080993e+00,-4.567729318269957730e+02
7.935403540350479012e+00,-4.569370845854163576e+02
7.936543654361877032e+00,-4.571009988118712499e+02
7.937683768373275939e+00,-4.572646751059874646e+02
7.938823882384673958e+00,-4.574281140651596615e+02
7.939963996396071977e+00,-4.575913162845617990e+02
7.941104110407470884e+00,-4.577542823571565691e+02
7.942244224418868903e+00,-4.579170128737082450e+02
7.943384338430266922e+00,-4.580795084227913776e+02
7.944524452441665829e+00,-4.582417695908045516e+02
7.945664566453063848e+00,-4.584037969619783439e+02
7.946804680464461867e+00,-4.585655911183877151e+02
7.947944794475860775e+00,-4.587271526399618438e+02
7.949084908487258794e+00,-4.588884821044957221e+02
7.950225022498656813e+00,-4.590495800876590806e+02
7.951365136510055720e+00,-4.592104471630086664e+02
7.952505250521453739e+00,-4.593710839019971672e+02
7.953645364532851758e+00,-4.595314908739843531e+02
7.954785478544250665e+00,-4.596916686462463417e+02
7.955925592555648684e+00,-4.598516177839877628e+02
7.957065706567046703e+00,-4.600113388503496594e+02
7.958205820578445611e+00,-4.601708324064210274e+02
7.959345934589843630e+00,-4.603300990112478530e+02
7.960486048601241649e+00,-4.604891392218443116e+02
7.961626162612640556e+00,-4.606479535932012936e+02
7.962766276624038575e+00,-4.608065426782966370e+02
7.963906390635436594e+00,-4.609649070281059835e+02
7.965046504646835501e+00,-4.611230471916105671e+02
7.966186618658233520e+00,-4.612809637158086389e+02
7.967326732669631539e+00,-4.614386571457238233e+02
7.968466846681030447e+00,-4.615961280244153500e+02
7.969606960692428466e+00,-4.617533768929872053e+02
7.970747074703826485e+00,-4.619104042905976257e+02
7.971887188715225392e+00,-4.620672107544685900e+02
7.973027302726623411e+00,-4.622237968198948010e+02
7.974167416738021430e+00,-4.623801630202532920e+02
7.975307530749420337e+00,-4.625363098870121803e+02
7.976447644760818356e+00,-4.626922379497406723e+02
7.977587758772216375e+00,-4.628479477361169074e+02
7.978727872783615283e+00,-4.630034397719376784e+02
7.979867986795013302e+00,-4.631587145811278674e+02
7.981008100806411321e+00,-4.633137726857486314e+02
7.982148214817810228e+00,-4.634686146060055876e+02
7.983288328829208247e+00,-4.636232408602600117e+02
7.984428442840606266e+00,-4.637776519650350338e+02
7.985568556852005173e+00,-4.639318484350256995e+02
7.986708670863403192e+00,-4.640858307831074399e+02
7.987848784874801211e+00,-4.642395995203443135e+02
7.988988898886200118e+00,-4.643931551559981585e+02
7.990129012897598137e+00,-4.645464981975364935e+02
7.991269126908996157e+00,-4.646996291506411012e+02
7.992409240920395064e+00,-4.648525485192167253e+02
7.993549354931793083e+00,-4.650052568053995401e+02
7.994689468943191102e+00,-4.651577545095643700e+02
7.995829582954590009e+00,-4.653100421303346934e+02
7.996969696965988028e+00,-4.654621201645889528e+02
7.998109810977386047e+00,-4.656139891074702177e+02
7.999249924988784954e+00,-4.657656494523934612e+02
8.000390039000183862e+00,-4.659171016910539720e+02
8.001530153011580992e+00,-4.660683463134351996e+02
8.002670267022979900e+00,-4.662193838078173371e+02
8.003810381034378807e+00,-4.663702146607834038e+02
8.004950495045775938e+00,-4.665208393572297041e+02
8.006090609057174845e+00,-4.666712583803716825e+02
8.007230723068573752e+00,-4.668214722117525639e+02
8.008370837079970883e+00,-4.669714813312508568e+02
8.009510951091369790e+00,-4.671212862170881976e+02
8.010651065102768698e+00,-4.672708873458366838e+02
8.011791179114165828e+00,-4.674202851924268316e+02
8.012931293125564736e+00,-4.675694802301551363e+02
8.014071407136963643e+00,-4.677184729306909503e+02
8.015211521148360774e+00,-4.678672637640849530e+02
8.016351635159759681e+00,-4.680158531987762558e+02
8.017491749171158588e+00,-4.681642417015987121e+02
8.018631863182555719e+00,-4.683124297377895573e+02
8.019771977193954626e+00,-4.684604177709969122e+02
8.020912091205353533e+00,-4.686082062632857514e+02
8.022052205216750664e+00,-4.687557956751458050e+02
8.023192319228149572e+00,-4.689031864654991750e+02
8.024332433239548479e+00,-4.690503790917067590e+02
8.025472547250945610e+00,-4.691973740095754692e+02
8.026612661262344517e+00,-4.693441716733656222e+02
8.027752775273743424e+00,-4.694907725357977597e+02
8.028892889285140555e+00,-4.696371770480598684e+02
8.030033003296539462e+00,-4.697833856598135185e+02
8.031173117307938369e+00,-4.699293988192015377e+02
8.032313231319335500e+00,-4.700752169728548324e+02
8.033453345330734408e+00,-4.702208405658991524e+02
8.034593459342133315e+00,-4.703662700419607177e+02
8.035733573353530446e+00,-4.705115058431754278e+02
8.036873687364929353e+00,-4.706565484101928973e+02
8.038013801376328260e+00,-4.708013981821852099e+02
8.039153915387725391e+00,-4.709460555968519202e+02
8.040294029399124298e+00,-4.710905210904278420e+02
8.041434143410523205e+00,-4.712347950976891298e+02
8.042574257421920336e+00,-4.713788780519594184e+02
8.043714371433319243e+00,-4.715227703851172123e+02
8.044854485444718151e+00,-4.716664725276016270e+02
8.045994599456115282e+00,-4.718099849084187554e+02
8.047134713467514189e+00,-4.719533079551484889e+02
8.048274827478913096e+00,-4.720964420939506567e+02
8.049414941490310227e+00,-4.722393877495708239e+02
8.050555055501709134e+00,-4.723821453453479648e+02
8.051695169513108041e+00,-4.725247153032186134e+02
8.052835283524505172e+00,-4.726670980437251615e+02
8.053975397535904079e+00,-4.728092939860203501e+02
8.055115511547302987e+00,-4.729513035478746019e+02
8.056255625558700117e+00,-4.730931271456813647e+02
8.057395739570099025e+00,-4.732347651944633640e+02
8.058535853581497932e+00,-4.733762181078793105e+02
8.059675967592895063e+00,-4.735174862982280501e+02
8.060816081604293970e+00,-4.736585701764567489e+02
8.061956195615692877e+00,-4.737994701521651564e+02
8.063096309627090008e+00,-4.739401866336128819e+02
8.064236423638488915e+00,-4.740807200277240554e+02
8.065376537649887823e+00,-4.742210707400936371e+02
8.066516651661284953e+00,-4.743612391749933295e+02
8.067656765672683861e+00,-4.745012257353769769e+02
8.068796879684082768e+00,-4.746410308228871031e+02
8.069936993695479899e+00,-4.747806548378593448e+02
8.071077107706878806e+00,-4.749200981793292158e+02
8.072217221718277713e+00,-4.750593612450375076e+02
8.073357335729674844e+00,-4.751984444314351776e+02
8.074497449741073751e+00,-4.753373481336902273e+02
8.075637563752472659e+00,-4.754760727456921359e+02
8.076777677763869789e+00,-4.756146186600577721e+02
8.077917791775268697e+00,-4.757529862681371355e+02
8.079057905786667604e+00,-4.758911759600180744e+02
8.080198019798064735e+00,-4.760291881245328227e+02
8.081338133809463642e+00,-4.761670231492622065e+02
8.082478247820862549e+00,-4.763046814205420674e+02
8.083618361832259680e+00,-4.764421633234677529e+02
8.084758475843658587e+00,-4.765794692419001990e+02
8.085898589855057494e+00,-4.767165995584704206e+02
8.087038703866454625e+00,-4.768535546545854800e+02
8.088178817877853533e+00,-4.769903349104333756e+02
8.089318931889252440e+00,-4.771269407049882716e+02
8.090459045900649571e+00,-4.772633724160153861e+02
8.091599159912048478e+00,-4.773996304200766190e+02
8.092739273923447385e+00,-4.775357150925358951e+02
8.093879387934844516e+00,-4.776716268075632001e+02
8.095019501946243423e+00,-4.778073659381407197e+02
8.096159615957642330e+00,-4.779429328560669319e+02
8.097299729969039461e+00,-4.780783279319629173e+02
8.098439843980438368e+00,-4.782135515352757125e+02
8.099579957991837276e+00,-4.783486040342846763e+02
8.100720072003234407e+00,-4.784834857961055263e+02
8.101860186014633314e+00,-4.786181971866956246e+02
8.103000300026032221e+00,-4.787527385708590941e+02
8.104140414037429352e+00,-4.788871103122507975e+02
8.105280528048828259e+00,-4.790213127733824763e+02
8.106420642060227166e+00,-4.791553463156260477e+02
8.107560756071624297e+00,-4.792892112992196871e+02
8.108700870083023204e+00,-4.794229080832718637e+02
8.109840984094422112e+00,-4.795564370257660016e+02
8.110981098105819243e+00,-4.796897984835660509e+02
8.112121212117218150e+00,-4.798229928124196704e+02
8.113261326128617057e+00,-4.799560203669645375e+02
8.114401440140014188e+00,-4.800888815007316452e+02
8.115541554151413095e+00,-4.802215765661508158e+02
8.116681668162812002e+00,-4.803541059145545660e+02
8.117821782174209133e+00,-4.804864698961833369e+02
8.118961896185608040e+00,-4.806186688601892456e+02
8.120102010197006948e+00,-4.807507031546418261e+02
8.121242124208404078e+00,-4.808825731265306445e+02
8.122382238219802986e+00,-4.810142791217717786e+02
8.123522352231201893e+00,-4.811458214852109450e+02
8.124662466242599024e+00,-4.812772005606279890e+02
8.125802580253997931e+00,-4.814084166907421150e+02
8.126942694265396838e+00,-4.815394702172156371e+02
8.128082808276793969e+00,-4.816703614806580163e+02
8.129222922288192876e+00,-4.818010908206309750e+02
8.130363036299591784e+00,-4.819316585756523637e+02
8.131503150310988914e+00,-4.820620650832000820e+02
8.132643264322387822e+00,-4.821923106797174228e+02
8.133783378333786729e+00,-4.823223957006157434e+02
8.134923492345183860e+00,-4.824523204802804344e+02
8.136063606356582767e+00,-4.825820853520739320e+02
8.137203720367981674e+00,-4.827116906483396974e+02
8.138343834379378805e+00,-4.828411367004075601e+02
8.139483948390777712e+00,-4.829704238385967301e+02
8.140624062402176619e+00,-4.830995523922206871e+02
8.141764176413573750e+00,-4.832285226895903634e+02
8.142904290424972658e+00,-4.833573350580195438e+02
8.144044404436371565e+00,-4.834859898238271398e+02
8.145184518447768696e+00,-4.836144873123430443e+02
8.146324632459167603e+00,-4.837428278479108030e+02
8.147464746470566510e+00,-4.838710117538922759e+02
8.148604860481963641e+00,-4.839990393526713888e+02
8.149744974493362548e+00,-4.841269109656579985e+02
8.150885088504761455e+00,-4.842546269132920997e+02
8.152025202516158586e+00,-4.843821875150474057e+02
8.153165316527557493e+00,-4.845095930894354979e+02
8.154305430538956401e+00,-4.846368439540093505e+02
8.155445544550353532e+00,-4.847639404253674797e+02
8.156585658561752439e+00,-4.848908828191578095e+02
8.157725772573151346e+00,-4.850176714500812523e+02
8.158865886584548477e+00,-4.851443066318955744e+02
8.160006000595947384e+00,-4.852707886774192048e+02
8.161146114607346291e+00,-4.853971178985350434e+02
8.162286228618743422e+00,-4.855232946061939856e+02
8.163426342630142329e+00,-4.856493191104187304e+02
8.164566456641541237e+00,-4.857751917203077596e+02
8.165706570652938368e+00,-4.859009127440384077e+02
8.166846684664337275e+00,-4.860264824888712383e+02
8.167986798675736182e+00,-4.861519012611528865e+02
8.169126912687133313e+00,-4.862771693663206065e+02
8.170267026698532220e+00,-4.864022871089049431e+02
8.171407140709931127e+00,-4.865272547925342224e+02
8.172547254721328258e+00,-4.866520727199371095e+02
8.173687368732727165e+00,-4.867767411929468722e+02
8.174827482744126073e+00,-4.869012605125047912e+02
8.175967596755523203e+00,-4.870256309786641395e+02
8.177107710766922111e+00,-4.871498528905919443e+02
8.178247824778321018e+00,-4.872739265465747280e+02
8.179387938789718149e+00,-4.873978522440208963e+02
8.180528052801117056e+00,-4.875216302794634657e+02
8.181668166812515963e+00,-4.876452609485646690e+02
8.182808280823913094e+00,-4.877687445461191373e+02
8.183948394835312001e+00,-4.878920813660568570e+02
8.185088508846710909e+00,-4.880152717014470340e+02
8.186228622858108039e+00,-4.881383158445005392e+02
8.187368736869506947e+00,-4.882612140865747961e+02
8.188508850880905854e+00,-4.883839667181755431e+02
8.189648964892302985e+00,-4.885065740289613245e+02
8.190789078903701892e+00,-4.886290363077458778e+02
8.191929192915100799e+00,-4.887513538425024535e+02
8.193069306926497930e+00,-4.888735269203656344e+02
8.194209420937896837e+00,-4.889955558276360534e+02
8.195349534949295744e+00,-4.891174408497826107e+02
8.196489648960692875e+00,-4.892391822714465661e+02
8.197629762972091783e+00,-4.893607803764436994e+02
8.198769876983490690e+00,-4.894822354477681756e+02
8.199909990994887821e+00,-4.896035477675957281e+02
8.201050105006286728e+00,-4.897247176172867285e+02
8.202190219017685635e+00,-4.898457452773888008e+02
8.203330333029082766e+00,-4.899666310276409149e+02
8.204470447040481673e+00,-4.900873751469758872e+02
8.205610561051880580e+00,-4.902079779135233366e+02
8.206750675063277711e+00,-4.903284396046133224e+02
8.207890789074676618e+00,-4.904487604967786751e+02
8.209030903086075526e+00,-4.905689408657588615e+02
8.210171017097472657e+00,-4.906889809865025427e+02
8.211311131108871564e+00,-4.908088811331703596e+02
8.212451245120270471e+00,-4.909286415791387412e+02
8.213591359131667602e+00,-4.910482625970020081e+02
8.214731473143066509e+00,-4.911677444585762373e+02
8.215871587154465416e+00,-4.912870874349010819e+02
8.217011701165862547e+00,-4.914062917962437496e+02
8.218151815177261454e+00,-4.915253578121016744e+02
8.219291929188660362e+00,-4.916442857512050182e+02
8.220432043200057493e+00,-4.917630758815203649e+02
8.221572157211456400e+00,-4.918817284702527104e+02
8.222712271222855307e+00,-4.920002437838487594e+02
8.223852385234252438e+00,-4.921186220880002793e+02
8.224992499245651345e+00,-4.922368636476456913e+02
8.226132613257050252e+00,-4.923549687269743913e+02
8.227272727268447383e+00,-4.924729375894292502e+02
8.228412841279846290e+00,-4.925907704977075241e+02
8.229552955291245198e+00,-4.927084677137667086e+02
8.230693069302642328e+00,-4.928260294988251076e+02
8.231833183314041236e+00,-4.929434561133654711e+02
8.232973297325440143e+00,-4.930607478171374396e+02
8.234113411336837274e+00,-4.931779048691607272e+02
8.235253525348236181e+00,-4.932949275277272818e+02
8.236393639359635088e+00,-4.934118160504045818e+02
8.237533753371032219e+00,-4.935285706940376826e+02
8.238673867382431126e+00,-4.936451917147526274e+02
8.239813981393830034e+00,-4.937616793679587204e+02
8.240954095405227164e+00,-4.938780339083509716e+02
8.242094209416626072e+00,-4.939942555899133936e+02
8.243234323428024979e+00,-4.941103446659212182e+02
8.244374437439422110e+00,-4.942263013889436820e+02
8.245514551450821017e+00,-4.943421260108464139e+02
8.246654665462219924e+00,-4.944578187827942770e+02
8.247794779473617055e+00,-4.945733799552538130e+02
8.248934893485015962e+00,-4.946888097779961413e+02
8.250075007496414869e+00,-4.948041085000991757e+02
8.251215121507812000e+00,-4.949192763699503530e+02
8.252355235519210908e+00,-4.950343136352489068e+02
8.253495349530609815e+00,-4.951492205430090507e+02
8.254635463542006946e+00,-4.952639973395617972e+02
8.255775577553405853e+00,-4.953786442705577429e+02
8.256915691564804760e+00,-4.954931615809699679e+02
8.258055805576201891e+00,-4.956075495150957977e+02
8.259195919587600798e+00,-4.957218083165596454e+02
8.260336033598999705e+00,-4.958359382283156265e+02
8.261476147610396836e+00,-4.959499394926497189e+02
8.262616261621795744e+00,-4.960638123511825484e+02
8.263756375633194651e+00,-4.961775570448716053e+02
8.264896489644591782e+00,-4.962911738140133480e+02
8.266036603655990689e+00,-4.964046628982464426e+02
8.267176717667389596e+00,-4.965180245365532983e+02
8.268316831678786727e+00,-4.966312589672630793e+02
8.269456945690185634e+00,-4.967443664280535813e+02
8.270597059701584541e+00,-4.968573471559543009e+02
8.271737173712981672e+00,-4.969702013873478563e+02
8.272877287724380579e+00,-4.970829293579728869e+02
8.274017401735779487e+00,-4.971955313029268950e+02
8.275157515747176618e+00,-4.973080074566672124e+02
8.276297629758575525e+00,-4.974203580530146382e+02
8.277437743769974432e+00,-4.975325833251549739e+02
8.278577857781371563e+00,-4.976446835056418649e+02
8.279717971792770470e+00,-4.977566588263983363e+02
8.280858085804169377e+00,-4.978685095187198613e+02
8.281998199815566508e+00,-4.979802358132758968e+02
8.283138313826965415e+00,-4.980918379401131801e+02
8.284278427838364323e+00,-4.982033161286564109e+02
8.285418541849761453e+00,-4.983146706077120598e+02
8.286558655861160361e+00,-4.984259016054696190e+02
8.287698769872559268e+00,-4.985370093495040464e+02
8.288838883883956399e+00,-4.986479940667780966e+02
8.289978997895355306e+00,-4.987588559836447644e+02
8.291119111906754213e+00,-4.988695953258484792e+02
8.292259225918151344e+00,-4.989802123185284017e+02
8.293399339929550251e+00,-4.990907071862197881e+02
8.294539453940949159e+00,-4.992010801528568891e+02
8.295679567952346289e+00,-4.993113314417747119e+02
8.296819681963745197e+00,-4.994214612757104419e+02
8.297959795975144104e+00,-4.995314698768067387e+02
8.299099909986541235e+00,-4.996413574666136128e+02
8.300240023997940142e+00,-4.997511242660899597e+02
8.301380138009339049e+00,-4.998607704956056068e+02
8.302520252020736180e+00,-4.999702963749447235e+02
8.303660366032135087e+00,-5.000797021233058786e+02
8.304800480043533994e+00,-5.001889879593059618e+02
8.305940594054931125e+00,-5.002981541009813782e+02
8.307080708066330033e+00,-5.004072007657895824e+02
8.308220822077728940e+00,-5.005161281706123191e+02
8.309360936089126071e+00,-5.006249365317568163e+02
8.310501050100524978e+00,-5.007336260649580026e+02
8.311641164111923885e+00,-5.008421969853808378e+02
8.312781278123321016e+00,-5.009506495076217334e+02
8.313921392134719923e+00,-5.010589838457109408e+02
8.315061506146118830e+00,-5.011672002131144268e+02
8.316201620157515961e+00,-5.012752988227361470e+02
8.317341734168914869e+00,-5.013832798869191834e+02
8.318481848180313776e+00,-5.014911436174490973e+02
8.319621962191710907e+00,-5.015988902255542712e+02
8.320762076203109814e+00,-5.017065199219090346e+02
8.321902190214508721e+00,-5.018140329166351989e+02
8.323042304225905852e+00,-5.019214294193039336e+02
8.324182418237304759e+00,-5.020287096389376984e+02
8.325322532248703666e+00,-5.021358737840124604e+02
8.326462646260100797e+00,-5.022429220624588311e+02
8.327602760271499704e+00,-5.023498546816649082e+02
8.328742874282898612e+00,-5.024566718484775265e+02
8.329882988294295743e+00,-5.025633737692044747e+02
8.331023102305694650e+00,-5.026699606496160868e+02
8.332163216317093557e+00,-5.027764326949471183e+02
8.333303330328490688e+00,-5.028827901098991902e+02
8.334443444339889595e+00,-5.029890330986415847e+02
8.335583558351288502e+00,-5.030951618648139743e+02
8.336723672362685633e+00,-5.032011766115277283e+02
8.337863786374084540e+00,-5.033070775413683009e+02
8.339003900385483448e+00,-5.034128648563964816e+02
8.340144014396880578e+00,-5.035185387581503278e+02
8.341284128408279486e+00,-5.036240994476470405e+02
8.342424242419678393e+00,-5.037295471253849541e+02
8.343564356431075524e+00,-5.038348819913450143e+02
8.344704470442474431e+00,-5.039401042449923693e+02
8.345844584453873338e+00,-5.040452140852789285e+02
8.346984698465270469e+00,-5.041502117106442711e+02
8.348124812476669376e+00,-5.042550973190178638e+02
8.349264926488068284e+00,-5.043598711078205952e+02
8.350405040499465414e+00,-5.044645332739668788e+02
8.351545154510864322e+00,-5.045690840138658473e+02
8.352685268522263229e+00,-5.046735235234232277e+02
8.353825382533660360e+00,-5.047778519980436727e+02
8.354965496545059267e+00,-5.048820696326312145e+02
8.356105610556458174e+00,-5.049861766215924490e+02
8.357245724567855305e+00,-5.050901731588369330e+02
8.358385838579254212e+00,-5.051940594377799130e+02
8.359525952590653120e+00,-5.052978356513430072e+02
8.360666066602050250e+00,-5.054015019919568203e+02
8.361806180613449158e+00,-5.055050586515616828e+02
8.362946294624848065e+00,-5.056085058216104926e+02
8.364086408636245196e+00,-5.057118436930692837e+02
8.365226522647644103e+00,-5.058150724564191592e+02
8.366366636659043010e+00,-5.059181923016579958e+02
8.367506750670440141e+00,-5.060212034183025480e+02
8.368646864681839048e+00,-5.061241059953891863e+02
8.369786978693237955e+00,-5.062269002214762281e+02
8.370927092704635086e+00,-5.063295862846449609e+02
8.372067206716033994e+00,-5.064321643725018021e+02
8.373207320727432901e+00,-5.065346346721796635e+02
8.374347434738830032e+00,-5.066369973703394294e+02
8.375487548750228939e+00,-5.067392526531718886e+02
8.376627662761627846e+00,-5.068414007063987015e+02
8.377767776773024977e+00,-5.069434417152741617e+02
8.378907890784423884e+00,-5.070453758645876405e+02
8.380048004795822791e+00,-5.071472033386638145e+02
8.381188118807219922e+00,-5.072489243213649956e+02
8.382328232818618829e+00,-5.073505389960926095e+02
8.383468346830017737e+00,-5.074520475457885595e+02
8.384608460841414868e+00,-5.075534501529367617e+02
8.385748574852813775e+00,-5.076547469995647930e+02
8.386888688864212682e+00,-5.077559382672453125e+02
8.388028802875609813e+00,-5.078570241370976532e+02
8.389168916887008720e+00,-5.079580047897890154e+02
8.390309030898407627e+00,-5.080588804055367405e+02
8.391449144909804758e+00,-5.081596511641087091e+02
8.392589258921203665e+00,-5.082603172448261262e+02
8.393729372932602573e+00,-5.083608788265633507e+02
8.394869486943999703e+00,-5.084613360877511354e+02
8.396009600955398611e+00,-5.085616892063768546e+02
8.397149714966797518e+00,-5.086619383599862658e+02
8.398289828978194649e+00,-5.087620837256854998e+02
8.399429942989593556e+00,-5.088621254801416853e+02


==> zGreen25ideal.csv <==
6.700000000000000178e+00,-7.808626032332644229e+01
6.701500000000000234e+00,-7.561029930540978228e+01
6.703000000000000291e+00,-7.302537833351523489e+01
6.704500000000000348e+00,-7.031646872426452433e+01
6.706000000000000405e+00,-6.746482844174441595e+01
6.707499999999999574e+00,-6.444670250695074287e+01
6.708999999999999631e+00,-6.123151351606661308e+01
6.710499999999999687e+00,-5.777949723079590427e+01
6.711999999999999744e+00,-5.403936338781189619e+01
6.713499999999999801e+00,-4.994963615245473676e+01
6.714999999999999858e+00,-4.546149127929434997e+01
6.716499999999999915e+00,-4.066043529499864206e+01
6.717999999999999972e+00,-3.618459448572529880e+01
6.719500000000000028e+00,-3.335803791485052017e+01
6.721000000000000085e+00,-3.208424279835374193e+01
6.722500000000000142e+00,-3.094606967843564860e+01
6.723999999999999311e+00,-2.922250096284670562e+01
6.725499999999999368e+00,-2.665302519077713583e+01
6.726999999999999424e+00,-2.295326134441682342e+01
6.728499999999999481e+00,-1.754579484353034857e+01
6.729999999999998650e+00,-1.134594624584243761e+01
6.731499999999998707e+00,-1.391954813552202097e+01
6.732999999999998764e+00,-1.715172384615362589e+01
6.734499999999998820e+00,-1.855770368093655165e+01
6.735999999999998877e+00,-1.876853492758851871e+01
6.737499999999998934e+00,-1.807724890119670746e+01
6.738999999999998991e+00,-1.655184108902338380e+01
6.740499999999999048e+00,-1.407739627699618801e+01
6.741999999999999105e+00,-1.024325425325624828e+01
6.743499999999999162e+00,-3.867424703576572309e+00
6.744999999999999218e+00,1.851325074413415095e+00
6.746499999999999275e+00,-4.802627508498257036e+00
6.747999999999999332e+00,-8.325928318854819210e+00
6.749499999999999389e+00,-9.857790495875001113e+00
6.750999999999999446e+00,-1.014753953672798659e+01
6.752499999999998614e+00,-9.380343052972220264e+00
6.753999999999998671e+00,-7.412776581755505134e+00
6.755499999999998728e+00,-3.674270508618021402e+00
6.756999999999998785e+00,1.421008968460926392e+00
6.758499999999998842e+00,-2.978069345589459793e+00
6.759999999999998899e+00,-8.344573722125604220e+00
6.761499999999998956e+00,-1.182701449594688548e+01
6.762999999999999012e+00,-1.422348078221993362e+01
6.764499999999999069e+00,-1.593099665378050034e+01
6.765999999999999126e+00,-1.714661709950188140e+01
6.767499999999998295e+00,-1.797797747811825531e+01
6.768999999999998352e+00,-1.848703539476792912e+01
6.770499999999998408e+00,-1.870889423678992358e+01
6.771999999999998465e+00,-1.866024835682449634e+01
6.773499999999998522e+00,-1.834261568366031980e+01
6.774999999999997691e+00,-1.774201834962935820e+01
6.776499999999997748e+00,-1.682486882097366632e+01
6.777999999999997804e+00,-1.552764383640387535e+01
6.779499999999997861e+00,-1.373309739141889807e+01
6.780999999999997918e+00,-1.121091087587896773e+01
6.782499999999997975e+00,-7.445989503569601098e+00
6.783999999999998032e+00,-1.192608203860198834e+00
6.785499999999998089e+00,1.302981978297265364e+00
6.786999999999998145e+00,-5.592498822537757874e+00
6.788499999999998202e+00,-9.717766868572111250e+00
6.789999999999998259e+00,-1.232544412426084790e+01
6.791499999999998316e+00,-1.409594340351171837e+01
6.792999999999998373e+00,-1.531943398316229832e+01
6.794499999999998430e+00,-1.613897489713961164e+01
6.795999999999998487e+00,-1.663096230074589599e+01
6.797499999999997655e+00,-1.683585718311843493e+01
6.798999999999997712e+00,-1.677094147872155006e+01
6.800499999999997769e+00,-1.643495533796092900e+01
6.801999999999997826e+00,-1.580758268378840370e+01
6.803499999999997883e+00,-1.484348169890063218e+01
6.804999999999997939e+00,-1.345696616079080954e+01
6.806499999999997996e+00,-1.148506499092549937e+01
6.807999999999998053e+00,-8.589660820549843478e+00
6.809499999999998110e+00,-3.978847944535897074e+00
6.810999999999998167e+00,2.369374372602547130e+00
6.812499999999998224e+00,-2.758213873550458661e+00
6.813999999999997392e+00,-8.154440479897711924e+00
6.815499999999997449e+00,-1.156229137997436318e+01
6.816999999999997506e+00,-1.393724107471511786e+01
6.818499999999997563e+00,-1.568965649325045852e+01
6.819999999999996732e+00,-1.701557019701209228e+01
6.821499999999996788e+00,-1.802092949715880366e+01
6.822999999999996845e+00,-1.876769291047369492e+01
6.824499999999996902e+00,-1.929345104593810944e+01
6.825999999999996959e+00,-1.962066325806157607e+01
6.827499999999997016e+00,-1.976119991406364562e+01
6.828999999999997073e+00,-1.971841505783781656e+01
6.830499999999997129e+00,-1.948761299959591753e+01
6.831999999999997186e+00,-1.905508330878330980e+01
6.833499999999997243e+00,-1.839531014696719069e+01
6.834999999999997300e+00,-1.746509866367785335e+01
6.836499999999997357e+00,-1.619141667969365272e+01
6.837999999999997414e+00,-1.444430287630573062e+01
6.839499999999997470e+00,-1.196775937536064482e+01
6.840999999999997527e+00,-8.163978236481192141e+00
6.842499999999996696e+00,-1.340419984747152293e+00
6.843999999999996753e+00,-4.941606594149897114e-03
6.845499999999996810e+00,-7.791189174131924133e+00
6.846999999999996867e+00,-1.219968472953007677e+01
6.848499999999996923e+00,-1.512842015649444960e+01
6.849999999999996980e+00,-1.727568475650129898e+01
6.851499999999997037e+00,-1.893236360860827716e+01
6.852999999999997094e+00,-2.024487893485634515e+01
6.854499999999997151e+00,-2.129650005110886468e+01
6.855999999999996319e+00,-2.213852224641252064e+01
6.857499999999996376e+00,-2.280421154003386164e+01
6.858999999999996433e+00,-2.331575716856938385e+01
6.860499999999996490e+00,-2.368801104043568984e+01
6.861999999999996547e+00,-2.393059436665995321e+01
6.863499999999996604e+00,-2.404909410045858209e+01
6.864999999999995772e+00,-2.404569699085212875e+01
6.866499999999995829e+00,-2.391942501761000628e+01
6.867999999999995886e+00,-2.366602937068187273e+01
6.869499999999995943e+00,-2.327751830124034171e+01
6.870999999999996000e+00,-2.274120181653264439e+01
6.872499999999996056e+00,-2.203799074618547849e+01
6.873999999999996113e+00,-2.113940696241706263e+01
6.875499999999996170e+00,-2.000214526241141755e+01
6.876999999999996227e+00,-1.855751398435963395e+01
6.878499999999996284e+00,-1.668885983741882484e+01
6.879999999999996341e+00,-1.417621699042045691e+01
6.881499999999996398e+00,-1.053074056225757005e+01
6.882999999999996454e+00,-4.357726324306597121e+00
6.884499999999996511e+00,1.893593781818723398e+00
6.885999999999996568e+00,-6.803651207782880128e+00
6.887499999999996625e+00,-1.159176022910019022e+01
6.888999999999995794e+00,-1.453297252307310039e+01
6.890499999999995850e+00,-1.655057519138861366e+01
6.891999999999995907e+00,-1.799597544946081129e+01
6.893499999999995964e+00,-1.903301613705519912e+01
6.894999999999996021e+00,-1.974600666794411907e+01
6.896499999999996078e+00,-2.017792598637912249e+01
6.897999999999996135e+00,-2.034546843247825620e+01
6.899499999999996191e+00,-2.024402159089227027e+01
6.900999999999996248e+00,-1.984610216495192248e+01
6.902499999999995417e+00,-1.909213043895196549e+01
6.903999999999995474e+00,-1.786620738281784782e+01
6.905499999999995531e+00,-1.593115918949105492e+01
6.906999999999995588e+00,-1.271418564230875958e+01
6.908499999999995644e+00,-6.230831818086572049e+00
6.909999999999994813e+00,-7.183134496327117091e-01
6.911499999999994870e+00,-1.200649679633034417e+01
6.912999999999994927e+00,-1.741594861537647176e+01
6.914499999999994984e+00,-2.101505679604579768e+01
6.915999999999995040e+00,-2.374489360272445637e+01
6.917499999999995097e+00,-2.595595506617151926e+01
6.918999999999995154e+00,-2.781715642696291368e+01
6.920499999999995211e+00,-2.942304611329741704e+01
6.921999999999995268e+00,-3.083201486411666892e+01
6.923499999999995325e+00,-3.208272272749201193e+01
6.924999999999995381e+00,-3.320212444705057209e+01
6.926499999999995438e+00,-3.420977366200046532e+01
6.927999999999995495e+00,-3.512030196908270341e+01
6.929499999999995552e+00,-3.594492945099283787e+01
6.930999999999995609e+00,-3.669242785626974523e+01
6.932499999999995666e+00,-3.736975804712953675e+01
6.933999999999994834e+00,-3.798250498210735770e+01
6.935499999999994891e+00,-3.853518203944264542e+01
6.936999999999994948e+00,-3.903144816336037337e+01
6.938499999999995005e+00,-3.947426503097189965e+01
6.939999999999995062e+00,-3.986601170613199940e+01
6.941499999999995119e+00,-4.020856822041839251e+01
6.942999999999995175e+00,-4.050337565676479556e+01
6.944499999999995232e+00,-4.075147773702278187e+01
6.945999999999994401e+00,-4.095354711868323250e+01
6.947499999999994458e+00,-4.110989827208203451e+01
6.948999999999994515e+00,-4.122048772871782774e+01
6.950499999999994571e+00,-4.128490150990680263e+01
6.951999999999994628e+00,-4.130232852948477529e+01
6.953499999999994685e+00,-4.127151757347391481e+01
6.954999999999993854e+00,-4.119071391394881942e+01
6.956499999999993911e+00,-4.105756945283368253e+01
6.957999999999993967e+00,-4.086901710168554303e+01
6.959499999999994024e+00,-4.062109519664907964e+01
6.960999999999994081e+00,-4.030869992143028924e+01
6.962499999999994138e+00,-3.992523078149626770e+01
6.963999999999994195e+00,-3.946207200356606393e+01
6.965499999999994252e+00,-3.890781311954707178e+01
6.966999999999994309e+00,-3.824703776157109303e+01
6.968499999999994365e+00,-3.745836259651862576e+01
6.969999999999994422e+00,-3.651109656135852077e+01
6.971499999999994479e+00,-3.535917268207894892e+01
6.972999999999994536e+00,-3.392916829099030451e+01
6.974499999999994593e+00,-3.209382984536728856e+01
6.975999999999994650e+00,-2.960321566242065217e+01
6.977499999999994706e+00,-2.585206416377469196e+01
6.978999999999993875e+00,-1.854299434379689870e+01
6.980499999999993932e+00,-1.072096119531199321e+01
6.981999999999993989e+00,-2.398866014197107077e+01
6.983499999999994046e+00,-2.925872037084824129e+01
6.984999999999994102e+00,-3.270363006026763486e+01
6.986499999999994159e+00,-3.534024788398517103e+01
6.987999999999994216e+00,-3.754466885641036100e+01
6.989499999999994273e+00,-3.951142963905930117e+01
6.990999999999993442e+00,-4.137151991751152735e+01
6.992499999999993499e+00,-4.324141360293897662e+01
6.993999999999993555e+00,-4.526045094623021470e+01
6.995499999999993612e+00,-4.765021257941361910e+01
6.996999999999993669e+00,-5.087835491487005157e+01
6.998499999999993726e+00,-5.641652212568434521e+01
6.999999999999992895e+00,-2.831365904147854735e+02
7.001499999999992951e+00,-5.481662769432260518e+01
7.002999999999993008e+00,-4.760618899946769744e+01
7.004499999999993065e+00,-4.254163910383689995e+01
7.005999999999993122e+00,-3.800728260833830063e+01
7.007499999999993179e+00,-3.325851238419561184e+01
7.008999999999993236e+00,-2.739414888720958174e+01
7.010499999999993292e+00,-1.791664808968030087e+01
7.011999999999993349e+00,-1.661057845356011953e+01
7.013499999999993406e+00,-2.355465069496144537e+01
7.014999999999993463e+00,-2.673065031359596588e+01
7.016499999999993520e+00,-2.851759099918078277e+01
7.017999999999993577e+00,-2.959769337176368964e+01
7.019499999999993634e+00,-3.024167700132556291e+01
7.020999999999993690e+00,-3.058005577459098134e+01
7.022499999999993747e+00,-3.068267159180917858e+01
7.023999999999992916e+00,-3.058840435567644178e+01
7.025499999999992973e+00,-3.031798989164893499e+01
7.026999999999993030e+00,-2.987989559282123153e+01
7.028499999999993086e+00,-2.927277326737597107e+01
7.029999999999993143e+00,-2.848575331153331192e+01
7.031499999999993200e+00,-2.749678450581631850e+01
7.032999999999993257e+00,-2.626836795187978524e+01
7.034499999999993314e+00,-2.473872346705319103e+01
7.035999999999992482e+00,-2.280357208791989976e+01
7.037499999999992539e+00,-2.027701838998998696e+01
7.038999999999992596e+00,-1.681303479898426900e+01
7.040499999999992653e+00,-1.201269252931195908e+01
7.041999999999992710e+00,-9.833884951570119881e+00
7.043499999999992767e+00,-1.434155899625768882e+01
7.044999999999991935e+00,-1.815201818065815331e+01
7.046499999999991992e+00,-2.079206094806812644e+01
7.047999999999992049e+00,-2.270430004079029729e+01
7.049499999999992106e+00,-2.413933218177346518e+01
7.050999999999992163e+00,-2.523455695542509858e+01
7.052499999999992220e+00,-2.607048897011774002e+01
7.053999999999992276e+00,-2.669705175818766207e+01
7.055499999999992333e+00,-2.714630992905351548e+01
7.056999999999992390e+00,-2.743904279120394563e+01
7.058499999999992447e+00,-2.758830376131877316e+01
7.059999999999992504e+00,-2.760136801708995336e+01
7.061499999999992561e+00,-2.748071920862288664e+01
7.062999999999992617e+00,-2.722436643875670725e+01
7.064499999999992674e+00,-2.682557620502276308e+01
7.065999999999992731e+00,-2.627193711288953892e+01
7.067499999999992788e+00,-2.554346298805995730e+01
7.068999999999991957e+00,-2.460905676008204779e+01
7.070499999999992013e+00,-2.341980995498675355e+01
7.071999999999992070e+00,-2.189544980891117376e+01
7.073499999999992127e+00,-1.989383832673820507e+01
7.074999999999992184e+00,-1.713039101226080518e+01
7.076499999999992241e+00,-1.290506188365966622e+01
7.077999999999992298e+00,-4.820114810630361291e+00
7.079499999999992355e+00,-4.939477926208622804e+00
7.080999999999991523e+00,-1.296031426471580517e+01
7.082499999999991580e+00,-1.716455802785561247e+01
7.083999999999991637e+00,-1.991892774792815501e+01
7.085499999999991694e+00,-2.191634259037483545e+01
7.086999999999991751e+00,-2.343943687810993382e+01
7.088499999999991807e+00,-2.462979476210096053e+01
7.089999999999990976e+00,-2.556768264163376969e+01
7.091499999999991033e+00,-2.630230898542257734e+01
7.092999999999991090e+00,-2.686531348361393512e+01
7.094499999999991147e+00,-2.727747571884500388e+01
7.095999999999991203e+00,-2.755230377974292466e+01
7.097499999999991260e+00,-2.769802650378874986e+01
7.098999999999991317e+00,-2.771868014715789030e+01
7.100499999999991374e+00,-2.761461265846094193e+01
7.101999999999991431e+00,-2.738254135132676481e+01
7.103499999999991488e+00,-2.701517897270927904e+01
7.104999999999991545e+00,-2.650032925713307463e+01
7.106499999999991601e+00,-2.581919148748017179e+01
7.107999999999991658e+00,-2.494331199224669859e+01
7.109499999999991715e+00,-2.382895899884424651e+01
7.110999999999991772e+00,-2.240605096037920774e+01
7.112499999999991829e+00,-2.055406185626626936e+01
7.113999999999990997e+00,-1.804118219960411196e+01
7.115499999999991054e+00,-1.433066719896537045e+01
7.116999999999991111e+00,-7.656760486841978519e+00
7.118499999999991168e+00,4.073272983371918343e-01
7.119999999999991225e+00,-1.091913711496769857e+01
7.121499999999991282e+00,-1.592537389920075341e+01
7.122999999999991338e+00,-1.898740408301630112e+01
7.124499999999991395e+00,-2.112779128914620941e+01
7.125999999999990564e+00,-2.271509594182813885e+01
7.127499999999990621e+00,-2.392193641515198621e+01
7.128999999999990678e+00,-2.484159186427093147e+01
7.130499999999990735e+00,-2.552872861717888497e+01
7.131999999999990791e+00,-2.601655049668022457e+01
7.133499999999990848e+00,-2.632489950366715092e+01
7.134999999999990905e+00,-2.646428919269254365e+01
7.136499999999990074e+00,-2.643781369281344951e+01
7.137999999999990131e+00,-2.624170833521326429e+01
7.139499999999990187e+00,-2.586477105669120391e+01
7.140999999999990244e+00,-2.528643034674588108e+01
7.142499999999990301e+00,-2.447267464847525886e+01
7.143999999999990358e+00,-2.336787721808433815e+01
7.145499999999990415e+00,-2.187746209424684452e+01
7.146999999999990472e+00,-1.982660270368762667e+01
7.148499999999990528e+00,-1.684112791041351542e+01
7.149999999999990585e+00,-1.187045296376928150e+01
7.151499999999990642e+00,1.263716649841606643e-01
7.152999999999990699e+00,-8.761514242553193554e+00
7.154499999999990756e+00,-1.555566942298420585e+01
7.155999999999990813e+00,-1.931733386478702030e+01
7.157499999999990870e+00,-2.186239025519386558e+01
7.158999999999990038e+00,-2.372987440023833017e+01
7.160499999999990095e+00,-2.514986908460716108e+01
7.161999999999990152e+00,-2.624002768121984985e+01
7.163499999999990209e+00,-2.706669789122965852e+01
7.164999999999990266e+00,-2.766886913576352924e+01
7.166499999999990322e+00,-2.806890756196147052e+01
7.167999999999990379e+00,-2.827764184344342269e+01
7.169499999999990436e+00,-2.829656379689443924e+01
7.170999999999989605e+00,-2.811815212590813928e+01
7.172499999999989662e+00,-2.772445697075627891e+01
7.173999999999989718e+00,-2.708332082677154773e+01
7.175499999999989775e+00,-2.614032758999395867e+01
7.176999999999989832e+00,-2.480137373736775430e+01
7.178499999999989889e+00,-2.289067522618250905e+01
7.179999999999989946e+00,-2.002810819423616095e+01
7.181499999999989114e+00,-1.512213614035806053e+01
7.182999999999989171e+00,-1.582882754252406876e+00
7.184499999999989228e+00,-1.219658888296917709e+01
7.185999999999989285e+00,-1.924370160473799629e+01
7.187499999999989342e+00,-2.313395330271231032e+01
7.188999999999989399e+00,-2.578888180790792717e+01
7.190499999999989456e+00,-2.775785685247145196e+01
7.191999999999989512e+00,-2.927337708677960038e+01
7.193499999999989569e+00,-3.045404620755483904e+01
7.194999999999989626e+00,-3.136682946418642359e+01
7.196499999999989683e+00,-3.205133748219675027e+01
7.197999999999989740e+00,-3.253074498733052877e+01
7.199499999999989797e+00,-3.281706363257470827e+01
7.200999999999989853e+00,-3.291361275572227640e+01
7.202499999999989910e+00,-3.281579367933639446e+01
7.203999999999989079e+00,-3.251048679786791240e+01
7.205499999999989136e+00,-3.197384358701199147e+01
7.206999999999989193e+00,-3.116653135735159452e+01
7.208499999999989249e+00,-3.002398965450712609e+01
7.209999999999989306e+00,-2.843518853297107540e+01
7.211499999999989363e+00,-2.618977604159756112e+01
7.212999999999989420e+00,-2.281377374728776886e+01
7.214499999999988589e+00,-1.679233828696855824e+01
7.215999999999988646e+00,2.522255531908814241e+00
7.217499999999988702e+00,-1.710494025100264537e+01
7.218999999999988759e+00,-2.272417185491361380e+01
7.220499999999988816e+00,-2.580736998582101194e+01
7.221999999999988873e+00,-2.772869022596775324e+01
7.223499999999988930e+00,-2.890398209756591541e+01
7.224999999999988987e+00,-2.948667874720712234e+01
7.226499999999988155e+00,-2.950921754965391131e+01
7.227999999999988212e+00,-2.890715311334232851e+01
7.229499999999988269e+00,-2.747242002070241540e+01
7.230999999999988326e+00,-2.463815402720955561e+01
7.232499999999988383e+00,-1.821935269339855523e+01
7.233999999999988439e+00,-9.926680607099928721e+00
7.235499999999988496e+00,-2.421774170434500917e+01
7.236999999999988553e+00,-2.985141490139237419e+01
7.238499999999988610e+00,-3.345796869707526611e+01
7.239999999999988667e+00,-3.606960212245326147e+01
7.241499999999988724e+00,-3.804523534887248815e+01
7.242999999999988781e+00,-3.954549081636664454e+01
7.244499999999988837e+00,-4.064795655820810083e+01
7.245999999999988894e+00,-4.138557543913962888e+01
7.247499999999988951e+00,-4.176038676435261721e+01
7.248999999999988120e+00,-4.174589255218983652e+01
7.250499999999988177e+00,-4.128034965794428501e+01
7.251999999999988233e+00,-4.024621993198263681e+01
7.253499999999988290e+00,-3.841636584305585700e+01
7.254999999999988347e+00,-3.528850419459893573e+01
7.256499999999988404e+00,-2.932006315921022122e+01
7.257999999999988461e+00,2.823393975580304360e+00
7.259499999999988518e+00,-2.762127778230941288e+01
7.260999999999987686e+00,-3.095107728106683354e+01
7.262499999999987743e+00,-2.713675056067517488e+01
7.263999999999987800e+00,-2.907447684668897026e+01
7.265499999999987857e+00,-4.278695943624821751e+01
7.266999999999987914e+00,-5.039908957889116436e+01
7.268499999999987971e+00,-5.613753137397036852e+01
7.269999999999988027e+00,-6.089988032311221389e+01
7.271499999999987196e+00,-6.504494397142961759e+01
7.272999999999987253e+00,-6.875685411419463833e+01
7.274499999999987310e+00,-7.214429692421860807e+01
7.275999999999987367e+00,-7.527749515897733090e+01
7.277499999999987423e+00,-7.820479390263525943e+01
7.278999999999987480e+00,-8.096108404603990039e+01
7.280499999999987537e+00,-8.357248272737484740e+01
7.281999999999987594e+00,-8.605911758770844244e+01
7.283499999999987651e+00,-8.843687432739159249e+01
7.284999999999987708e+00,-9.071854217951546673e+01
7.286499999999987764e+00,-9.291459211479747182e+01
7.287999999999987821e+00,-9.503372169693597016e+01
7.289499999999987878e+00,-9.708324648866317830e+01
7.290999999999987935e+00,-9.906938753608901038e+01
7.292499999999987992e+00,-1.009974866557693929e+02
7.293999999999987160e+00,-1.028721704325961355e+02
7.295499999999987217e+00,-1.046974770567614996e+02
7.296999999999987274e+00,-1.064769557601105703e+02
7.298499999999987331e+00,-1.082137457288500002e+02


==> zGreen25numer.csv <==
6.500000000000000000e+00,-2.434287275925365464e+02
6.501140114011398019e+00,-2.429291216718796420e+02
6.502280228022796926e+00,-2.424280461232045241e+02
6.503420342034194945e+00,-2.419254899893502113e+02
6.504560456045592964e+00,-2.414214421806309190e+02
6.505700570056991872e+00,-2.409158914725843488e+02
6.506840684068389891e+00,-2.404088265036613734e+02
6.507980798079787910e+00,-2.399002357728705306e+02
6.509120912091186817e+00,-2.393901076373671799e+02
6.510261026102584836e+00,-2.388784303099906481e+02
6.511401140113982855e+00,-2.383651918567420296e+02
6.512541254125381762e+00,-2.378503801942130451e+02
6.513681368136779781e+00,-2.373339830869448974e+02
6.514821482148177800e+00,-2.368159881447377586e+02
6.515961596159576708e+00,-2.362963828198924148e+02
6.517101710170974727e+00,-2.357751544043878482e+02
6.518241824182372746e+00,-2.352522900269993045e+02
6.519381938193771653e+00,-2.347277766503402745e+02
6.520522052205169672e+00,-2.342016010678425175e+02
6.521662166216567691e+00,-2.336737499006618179e+02
6.522802280227966598e+00,-2.331442095945100164e+02
6.523942394239364617e+00,-2.326129664164133999e+02
6.525082508250762636e+00,-2.320800064513924781e+02
6.526222622262161543e+00,-2.315453155990601886e+02
6.527362736273559563e+00,-2.310088795701407776e+02
6.528502850284957582e+00,-2.304706838829018523e+02
6.529642964296356489e+00,-2.299307138595000310e+02
6.530783078307754508e+00,-2.293889546222365254e+02
6.531923192319152527e+00,-2.288453910897185892e+02
6.533063306330551434e+00,-2.283000079729294498e+02
6.534203420341949453e+00,-2.277527897711936475e+02
6.535343534353347472e+00,-2.272037207680469635e+02
6.536483648364746379e+00,-2.266527850269978046e+02
6.537623762376144398e+00,-2.260999663871840255e+02
6.538763876387542417e+00,-2.255452484589139885e+02
6.539903990398941325e+00,-2.249886146190981151e+02
6.541044104410339344e+00,-2.244300480065559782e+02
6.542184218421737363e+00,-2.238695315172090545e+02
6.543324332433136270e+00,-2.233070477991403209e+02
6.544464446444534289e+00,-2.227425792475258959e+02
6.545604560455932308e+00,-2.221761079994349188e+02
6.546744674467331215e+00,-2.216076159284878315e+02
6.547884788478729234e+00,-2.210370846393712725e+02
6.549024902490127253e+00,-2.204644954622075659e+02
6.550165016501526161e+00,-2.198898294467670382e+02
6.551305130512924180e+00,-2.193130673565271991e+02
6.552445244524322199e+00,-2.187341896625634092e+02
6.553585358535721106e+00,-2.181531765372757263e+02
6.554725472547119125e+00,-2.175700078479363810e+02
6.555865586558517144e+00,-2.169846631500602996e+02
6.557005700569916051e+00,-2.163971216805859115e+02
6.558145814581314070e+00,-2.158073623508636274e+02
6.559285928592712089e+00,-2.152153637394447117e+02
6.560426042604110997e+00,-2.146211040846629885e+02
6.561566156615509016e+00,-2.140245612769997479e+02
6.562706270626907035e+00,-2.134257128512283543e+02
6.563846384638305942e+00,-2.128245359783305730e+02
6.564986498649703961e+00,-2.122210074571693781e+02
6.566126612661101980e+00,-2.116151037059179316e+02
6.567266726672500887e+00,-2.110068007532326533e+02
6.568406840683898906e+00,-2.103960742291602628e+02
6.569546954695296925e+00,-2.097828993557669719e+02
6.570687068706695833e+00,-2.091672509374848801e+02
6.571827182718093852e+00,-2.085491033511603121e+02
6.572967296729491871e+00,-2.079284305357953428e+02
6.574107410740890778e+00,-2.073052059819674753e+02
6.575247524752288797e+00,-2.066794027209214164e+02
6.576387638763686816e+00,-2.060509933133130573e+02
6.577527752775085723e+00,-2.054199498375936912e+02
6.578667866786483742e+00,-2.047862438780300920e+02
6.579807980797881761e+00,-2.041498465123266328e+02
6.580948094809280668e+00,-2.035107282988585382e+02
6.582088208820678688e+00,-2.028688592634700854e+02
6.583228322832076707e+00,-2.022242088858531019e+02
6.584368436843475614e+00,-2.015767460854652882e+02
6.585508550854873633e+00,-2.009264392069767382e+02
6.586648664866271652e+00,-2.002732560052268695e+02
6.587788778877670559e+00,-1.996171636296715235e+02
6.588928892889068578e+00,-1.989581286082913607e+02
6.590069006900466597e+00,-1.982961168309556399e+02
6.591209120911865504e+00,-1.976310935321923523e+02
6.592349234923263523e+00,-1.969630232733682647e+02
6.593489348934661543e+00,-1.962918699242302978e+02
6.594629462946060450e+00,-1.956175966437927798e+02
6.595769576957458469e+00,-1.949401658605364389e+02
6.596909690968856488e+00,-1.942595392518921358e+02
6.598049804980255395e+00,-1.935756777229755414e+02
6.599189918991653414e+00,-1.928885413845366088e+02
6.600330033003051433e+00,-1.921980895300957570e+02
6.601470147014450340e+00,-1.915042806122151831e+02
6.602610261025848359e+00,-1.908070722178910046e+02
6.603750375037246378e+00,-1.901064210429870798e+02
6.604890489048645286e+00,-1.894022828657040236e+02
6.606030603060043305e+00,-1.886946125190158341e+02
6.607170717071441324e+00,-1.879833638620278293e+02
6.608310831082840231e+00,-1.872684897502059869e+02
6.609450945094238250e+00,-1.865499420044266969e+02
6.610591059105636269e+00,-1.858276713787770689e+02
6.611731173117035176e+00,-1.851016275270606570e+02
6.612871287128433195e+00,-1.843717589679255013e+02
6.614011401139831214e+00,-1.836380130485604241e+02
6.615151515151230122e+00,-1.829003359068802865e+02
6.616291629162628141e+00,-1.821586724321178394e+02
6.617431743174026160e+00,-1.814129662237453999e+02
6.618571857185425067e+00,-1.806631595486422839e+02
6.619711971196823086e+00,-1.799091932964036005e+02
6.620852085208221105e+00,-1.791510069326996302e+02
6.621992199219620012e+00,-1.783885384505798299e+02
6.623132313231018031e+00,-1.776217243196067557e+02
6.624272427242416050e+00,-1.768504994327042823e+02
6.625412541253814958e+00,-1.760747970505808553e+02
6.626552655265212977e+00,-1.752945487436115286e+02
6.627692769276610996e+00,-1.745096843310182635e+02
6.628832883288009903e+00,-1.737201318171985065e+02
6.629972997299407922e+00,-1.729258173250370305e+02
6.631113111310805941e+00,-1.721266650260211577e+02
6.632253225322204848e+00,-1.713225970669770959e+02
6.633393339333602867e+00,-1.705135334932156752e+02
6.634533453345000886e+00,-1.696993921678734409e+02
6.635673567356399793e+00,-1.688800886872176932e+02
6.636813681367797813e+00,-1.680555362916644526e+02
6.637953795379195832e+00,-1.672256457722378968e+02
6.639093909390594739e+00,-1.663903253721808539e+02
6.640234023401992758e+00,-1.655494806834159078e+02
6.641374137413390777e+00,-1.647030145375047141e+02
6.642514251424789684e+00,-1.638508268907576735e+02
6.643654365436187703e+00,-1.629928147030997820e+02
6.644794479447585722e+00,-1.621288718102748589e+02
6.645934593458984629e+00,-1.612588887889227749e+02
6.647074707470382648e+00,-1.603827528140481604e+02
6.648214821481780668e+00,-1.595003475083490514e+02
6.649354935493179575e+00,-1.586115527828174265e+02
6.650495049504577594e+00,-1.577162446679935215e+02
6.651635163515975613e+00,-1.568142951351868533e+02
6.652775277527374520e+00,-1.559055719069309589e+02
6.653915391538772539e+00,-1.549899382558588172e+02
6.655055505550170558e+00,-1.540672527911214615e+02
6.656195619561569465e+00,-1.531373692313933930e+02
6.657335733572967484e+00,-1.522001361634211776e+02
6.658475847584365503e+00,-1.512553967849578953e+02
6.659615961595764411e+00,-1.503029886308393088e+02
6.660756075607162430e+00,-1.493427432808251467e+02
6.661896189618560449e+00,-1.483744860476882081e+02
6.663036303629959356e+00,-1.473980356438943318e+02
6.664176417641357375e+00,-1.464132038250476739e+02
6.665316531652755394e+00,-1.454197950080717874e+02
6.666456645664154301e+00,-1.444176058619160017e+02
6.667596759675552320e+00,-1.434064248682968525e+02
6.668736873686950339e+00,-1.423860318497716264e+02
6.669876987698349247e+00,-1.413561974620887725e+02
6.671017101709747266e+00,-1.403166826474628408e+02
6.672157215721145285e+00,-1.392672380450025003e+02
6.673297329732544192e+00,-1.382076033541160029e+02
6.674437443743942211e+00,-1.371375066462119889e+02
6.675577557755340230e+00,-1.360566636194432419e+02
6.676717671766739137e+00,-1.349647767906042475e+02
6.677857785778137156e+00,-1.338615346175760976e+02
6.678997899789535175e+00,-1.327466105448390294e+02
6.680138013800934083e+00,-1.316196619636276068e+02
6.681278127812332102e+00,-1.304803290771721151e+02
6.682418241823730121e+00,-1.293282336601890279e+02
6.683558355835129028e+00,-1.281629777002748654e+02
6.684698469846527047e+00,-1.269841419071296684e+02
6.685838583857925066e+00,-1.257912840734747135e+02
6.686978697869323973e+00,-1.245839372691938536e+02
6.688118811880721992e+00,-1.233616078473801139e+02
6.689258925892120011e+00,-1.221237732377276330e+02
6.690399039903518918e+00,-1.208698794987697767e+02
6.691539153914916938e+00,-1.195993385958547606e+02
6.692679267926314957e+00,-1.183115253662502653e+02
6.693819381937713864e+00,-1.170057741260963837e+02
6.694959495949111883e+00,-1.156813748660873955e+02
6.696099609960509902e+00,-1.143375689730375058e+02
6.697239723971908809e+00,-1.129735444029400924e+02
6.698379837983306828e+00,-1.115884302168134923e+02
6.699519951994704847e+00,-1.101812903732525228e+02
6.700660066006103754e+00,-1.087511166500058692e+02
6.701800180017501773e+00,-1.072968205402242603e+02
6.702940294028899793e+00,-1.058172239355887996e+02
6.704080408040298700e+00,-1.043110483666422681e+02
6.705220522051696719e+00,-1.027769025174011688e+02
6.706360636063094738e+00,-1.012132676636662154e+02
6.707500750074493645e+00,-9.961848059723239146e+01
6.708640864085891664e+00,-9.799071348533320247e+01
6.709780978097289683e+00,-9.632794996693979783e+01
6.710921092108688590e+00,-9.462795659262269510e+01
6.712061206120086609e+00,-9.288824845485601145e+01
6.713201320131484628e+00,-9.110604750557790510e+01
6.714341434142883536e+00,-8.927823158101685408e+01
6.715481548154281555e+00,-8.740127149663032924e+01
6.716621662165679574e+00,-8.547115265800755424e+01
6.717761776177078481e+00,-8.348327633754735189e+01
6.718901890188476500e+00,-8.143233391039288449e+01
6.720042004199874519e+00,-7.931214464877936621e+01
6.721182118211273426e+00,-7.711544371294306188e+01
6.722322232222671445e+00,-7.483360108801248600e+01
6.723462346234069464e+00,-7.245624339806052205e+01
6.724602460245468372e+00,-6.997073734005860501e+01
6.725742574256866391e+00,-6.736147416708514868e+01
6.726882688268264410e+00,-6.460886835304602016e+01
6.728022802279663317e+00,-6.168795604034774271e+01
6.729162916291061336e+00,-5.856648628716448712e+01
6.730303030302459355e+00,-5.520260562718827657e+01
6.731443144313858262e+00,-5.154336032494259712e+01
6.732583258325256281e+00,-4.753043421063396323e+01
6.733723372336654300e+00,-4.314253935596356371e+01
6.734863486348053208e+00,-3.858837302501576971e+01
6.736003600359451227e+00,-3.478521185815907302e+01
6.737143714370849246e+00,-3.284145843231446804e+01
6.738283828382248153e+00,-3.199809028568239455e+01
6.739423942393646172e+00,-3.101656857401292910e+01
6.740564056405044191e+00,-2.941765179451119394e+01
6.741704170416443098e+00,-2.700749840498898635e+01
6.742844284427841117e+00,-2.352152461380206816e+01
6.743984398439239136e+00,-1.843474012878025903e+01
6.745124512450638044e+00,-1.283627610299331856e+01
6.746264626462036063e+00,-1.547939701192366080e+01
6.747404740473434082e+00,-1.894255201515084508e+01
6.748544854484832989e+00,-2.074104774576046850e+01
6.749684968496231008e+00,-2.145265800353789132e+01
6.750825082507629027e+00,-2.139111591608065055e+01
6.751965196519027934e+00,-2.068651243357926006e+01
6.753105310530425953e+00,-1.935919147381315497e+01
6.754245424541823972e+00,-1.732905680621210820e+01
6.755385538553222879e+00,-1.436302154242576279e+01
6.756525652564620898e+00,-9.902089266804313894e+00
6.757665766576018918e+00,-3.306208101122451559e+00
6.758805880587417825e+00,-4.273605752871013408e+00
6.759945994598815844e+00,-9.176986991354784351e+00
6.761086108610213863e+00,-1.189966084490174580e+01
6.762226222621612770e+00,-1.329781030461429836e+01
6.763366336633010789e+00,-1.380602869504462937e+01
6.764506450644408808e+00,-1.358226469020776861e+01
6.765646564655807715e+00,-1.262886166294239487e+01
6.766786678667205734e+00,-1.079787393366068393e+01
6.767926792678603753e+00,-7.717815135297341200e+00
6.769066906690002661e+00,-3.204113810690069286e+00
6.770207020701400680e+00,-3.675753563237541321e+00
6.771347134712798699e+00,-8.926146130047005300e+00
6.772487248724197606e+00,-1.277159128527519627e+01
6.773627362735595625e+00,-1.547597572895062612e+01
6.774767476746993644e+00,-1.746090597320700866e+01
6.775907590758392551e+00,-1.895161266309153092e+01
6.777047704769790570e+00,-2.007340526084263033e+01
6.778187818781188589e+00,-2.090096297513585455e+01
6.779327932792587497e+00,-2.148087189538794917e+01
6.780468046803985516e+00,-2.184255604162684250e+01
6.781608160815383535e+00,-2.200385288894358027e+01
6.782748274826782442e+00,-2.197384030321163806e+01
6.783888388838180461e+00,-2.175402685452130669e+01
6.785028502849578480e+00,-2.133831592125300602e+01
6.786168616860977387e+00,-2.071171083343267583e+01
6.787308730872375406e+00,-1.984725840887791648e+01
6.788448844883773425e+00,-1.869991294733256026e+01
6.789588958895172333e+00,-1.719414110932319062e+01
6.790729072906570352e+00,-1.519713715149344324e+01
6.791869186917968371e+00,-1.245503364596969753e+01
6.793009300929367278e+00,-8.435846485165058084e+00
6.794149414940765297e+00,-2.571321993369363845e+00
6.795289528952163316e+00,-3.437711227087167476e+00
6.796429642963562223e+00,-8.933311719651914729e+00
6.797569756974960242e+00,-1.252694067564466884e+01
6.798709870986358261e+00,-1.495988592540273743e+01
6.799849984997757169e+00,-1.670474142037915399e+01
6.800990099009155188e+00,-1.798979880653187280e+01
6.802130213020553207e+00,-1.893678585799431957e+01
6.803270327031952114e+00,-1.961601356146765696e+01
6.804410441043350133e+00,-2.006988347956791685e+01
6.805550555054748152e+00,-2.032387755208356594e+01
6.806690669066147059e+00,-2.039197222224266781e+01
6.807830783077545078e+00,-2.027920685067612538e+01
6.808970897088943097e+00,-1.998250137548979666e+01
6.810111011100342004e+00,-1.949004125226528572e+01
6.811251125111740023e+00,-1.877899413480301050e+01
6.812391239123138043e+00,-1.781060988477662477e+01
6.813531353134536950e+00,-1.652033147340923591e+01
6.814671467145934969e+00,-1.479702302843571005e+01
6.815811581157332988e+00,-1.243579787971441419e+01
6.816951695168731895e+00,-9.026922496909628890e+00
6.818091809180129914e+00,-3.934441531098536338e+00
6.819231923191527933e+00,-2.011319426973010138e+00
6.820372037202926840e+00,-7.527444221312854289e+00
6.821512151214324859e+00,-1.166897453673992402e+01
6.822652265225722878e+00,-1.452556284551843113e+01
6.823792379237121786e+00,-1.663066935576219407e+01
6.824932493248519805e+00,-1.825109986803430218e+01
6.826072607259917824e+00,-1.952863432634555352e+01
6.827212721271316731e+00,-2.054565971699168614e+01
6.828352835282714750e+00,-2.135338838942531225e+01
6.829492949294112769e+00,-2.198510638289878116e+01
6.830633063305511676e+00,-2.246293417894280964e+01
6.831773177316909695e+00,-2.280149627760196296e+01
6.832913291328307714e+00,-2.300997885633016438e+01
6.834053405339706622e+00,-2.309326381027535646e+01
6.835193519351104641e+00,-2.305246681196184255e+01
6.836333633362502660e+00,-2.288501979604333059e+01
6.837473747373901567e+00,-2.258431697194941634e+01
6.838613861385299586e+00,-2.213883023088909141e+01
6.839753975396697605e+00,-2.153044211957684340e+01
6.840894089408096512e+00,-2.073145596458381590e+01
6.842034203419494531e+00,-1.969912432652767720e+01
6.843174317430892550e+00,-1.836504862337077171e+01
6.844314431442291458e+00,-1.661277809202742617e+01
6.845454545453689477e+00,-1.422454193182306170e+01
6.846594659465087496e+00,-1.073587444748025277e+01
6.847734773476486403e+00,-5.111708530948792628e+00
6.848874887487884422e+00,-2.111829835123693044e+00
6.850015001499282441e+00,-8.855220387665127646e+00
6.851155115510681348e+00,-1.338064147879615717e+01
6.852295229522079367e+00,-1.642812125180951455e+01
6.853435343533477386e+00,-1.868095788185970818e+01
6.854575457544876294e+00,-2.044167776006592518e+01
6.855715571556274313e+00,-2.186433459988566597e+01
6.856855685567672332e+00,-2.303698776554537631e+01
6.857995799579071239e+00,-2.401432126830251335e+01
6.859135913590469258e+00,-2.483238223826917945e+01
6.860276027601867277e+00,-2.551597857925503376e+01
6.861416141613266184e+00,-2.608270498066192999e+01
6.862556255624664203e+00,-2.654527497505156219e+01
6.863696369636062222e+00,-2.691293719782234461e+01
6.864836483647461129e+00,-2.719236456121976175e+01
6.865976597658859149e+00,-2.738822214787292353e+01
6.867116711670257168e+00,-2.750352745622637940e+01
6.868256825681656075e+00,-2.753986697949980211e+01
6.869396939693054094e+00,-2.749750427579562029e+01
6.870537053704452113e+00,-2.737539611294383590e+01
6.871677167715851020e+00,-2.717111918728610220e+01
6.872817281727249039e+00,-2.688069648861063143e+01
6.873957395738647058e+00,-2.649829605184724457e+01
6.875097509750045965e+00,-2.601575081362976860e+01
6.876237623761443984e+00,-2.542180830880182896e+01
6.877377737772842003e+00,-2.470094661716698781e+01
6.878517851784240911e+00,-2.383145288888663771e+01
6.879657965795638930e+00,-2.278217020654238567e+01
6.880798079807036949e+00,-2.150666725864001094e+01
6.881938193818435856e+00,-1.993198361798479468e+01
6.883078307829833875e+00,-1.793468911734687055e+01
6.884218421841231894e+00,-1.528303244671901417e+01
6.885358535852630801e+00,-1.147392432011420382e+01
6.886498649864028820e+00,-5.343184584836018658e+00
6.887638763875426839e+00,-2.739915736017029424e+00
6.888778877886825747e+00,-9.527133105630916532e+00
6.889918991898223766e+00,-1.377175636148611915e+01
6.891059105909621785e+00,-1.655462515002903956e+01
6.892199219921020692e+00,-1.854908584851759201e+01
6.893339333932418711e+00,-2.004713165745033621e+01
6.894479447943816730e+00,-2.119541979856106906e+01
6.895619561955215637e+00,-2.207564743719516542e+01
6.896759675966613656e+00,-2.273599323502062219e+01
6.897899789978011675e+00,-2.320508634253103253e+01
6.899039903989410583e+00,-2.349869164977499736e+01
6.900180018000808602e+00,-2.362286473747582605e+01
6.901320132012206621e+00,-2.357503648979633581e+01
6.902460246023605528e+00,-2.334347357619290619e+01
6.903600360035003547e+00,-2.290488440802167247e+01
6.904740474046401566e+00,-2.221908216006447034e+01
6.905880588057800473e+00,-2.121781643868947853e+01
6.907020702069198492e+00,-1.977994819973135776e+01
6.908160816080596511e+00,-1.766850932387131934e+01
6.909300930091995419e+00,-1.433343977485701615e+01
6.910441044103393438e+00,-8.085969768922083745e+00
6.911581158114791457e+00,-4.049866062963135782e+00
6.912721272126190364e+00,-1.347426050947487752e+01
6.913861386137588383e+00,-1.863013573126329447e+01
6.915001500148986402e+00,-2.210596175869176250e+01
6.916141614160385309e+00,-2.475172082930465933e+01
6.917281728171783328e+00,-2.690028035575903331e+01
6.918421842183181347e+00,-2.871481406329678876e+01
6.919561956194580254e+00,-3.028733859342856505e+01
6.920702070205978274e+00,-3.167488741313439959e+01
6.921842184217376293e+00,-3.291529748709561431e+01
6.922982298228775200e+00,-3.403498904670298941e+01
6.924122412240173219e+00,-3.505316085333216591e+01
6.925262526251571238e+00,-3.598421536670571896e+01
6.926402640262970145e+00,-3.683924043002883764e+01
6.927542754274368164e+00,-3.762695629546303877e+01
6.928682868285766183e+00,-3.835434403191155184e+01
6.929822982297165090e+00,-3.902707589199916072e+01
6.930963096308563109e+00,-3.964981809218045328e+01
6.932103210319961129e+00,-4.022644881228552549e+01
6.933243324331360036e+00,-4.076021831274346141e+01
6.934383438342758055e+00,-4.125386857330936152e+01
6.935523552354156074e+00,-4.170972400580200201e+01
6.936663666365554981e+00,-4.212976108328659564e+01
6.937803780376953000e+00,-4.251566231489984915e+01
6.938943894388351019e+00,-4.286885838898363943e+01
6.940084008399749926e+00,-4.319056121433806084e+01
6.941224122411147945e+00,-4.348178983051330704e+01
6.942364236422545964e+00,-4.374339062008996848e+01
6.943504350433944872e+00,-4.397605286614194853e+01
6.944644464445342891e+00,-4.418032040859501564e+01
6.945784578456740910e+00,-4.435659993160270176e+01
6.946924692468139817e+00,-4.450516623774527147e+01
6.948064806479537836e+00,-4.462616471735594104e+01
6.949204920490935855e+00,-4.471961108983960997e+01
6.950345034502334762e+00,-4.478538836772099785e+01
6.951485148513732781e+00,-4.482324086319927403e+01
6.952625262525130800e+00,-4.483276491044510692e+01
6.953765376536529708e+00,-4.481339580195331251e+01
6.954905490547927727e+00,-4.476439021747340519e+01
6.956045604559325746e+00,-4.468480313661093817e+01
6.957185718570724653e+00,-4.457345783854070476e+01
6.958325832582122672e+00,-4.442890705601168833e+01
6.959465946593520691e+00,-4.424938259241258010e+01
6.960606060604919598e+00,-4.403272961557577503e+01
6.961746174616317617e+00,-4.377632022760846553e+01
6.962886288627715636e+00,-4.347693847800221789e+01
6.964026402639114544e+00,-4.313062523703838735e+01
6.965166516650512563e+00,-4.273246541326635395e+01
6.966306630661910582e+00,-4.227629033907481926e+01
6.967446744673309489e+00,-4.175425190356106953e+01
6.968586858684707508e+00,-4.115619666085290618e+01
6.969726972696105527e+00,-4.046871649146658001e+01
6.970867086707504434e+00,-3.967365343013469925e+01
6.972007200718902453e+00,-3.874563490317419934e+01
6.973147314730300472e+00,-3.764777478942164635e+01
6.974287428741699379e+00,-3.632361859392346304e+01
6.975427542753097399e+00,-3.468056027750949966e+01
6.976567656764495418e+00,-3.255095203614801846e+01
6.977707770775894325e+00,-2.958134350518152544e+01
6.978847884787292344e+00,-2.479293907942226838e+01
6.979987998798690363e+00,-1.280078427827931975e+01
6.981128112810089270e+00,-2.019089224802523574e+01
6.982268226821487289e+00,-2.783930179077758282e+01
6.983408340832885308e+00,-3.201395142214384038e+01
6.984548454844284215e+00,-3.495025104706482466e+01
6.985688568855682234e+00,-3.725666394242193746e+01
6.986828682867080254e+00,-3.919107844922361750e+01
6.987968796878479161e+00,-4.089085068077201868e+01
6.989108910889877180e+00,-4.244211534324808355e+01
6.990249024901275199e+00,-4.390751411646250091e+01
6.991389138912674106e+00,-4.534029996629453052e+01
6.992529252924072125e+00,-4.679406153371829191e+01
6.993669366935470144e+00,-4.833278238955842454e+01
6.994809480946869051e+00,-5.004629440034179311e+01
6.995949594958267070e+00,-5.208204018863011697e+01
6.997089708969665089e+00,-5.472822412542866743e+01
6.998229822981063997e+00,-5.871029455002243225e+01
6.999369936992462016e+00,-6.718004351268344010e+01
7.000510051003860035e+00,-6.841613348201087774e+01
7.001650165015258942e+00,-5.761482101236799735e+01
7.002790279026656961e+00,-5.220812191876394337e+01
7.003930393038054980e+00,-4.820060005960265670e+01
7.005070507049453887e+00,-4.472837730646950405e+01
7.006210621060851906e+00,-4.140851754285539243e+01
7.007350735072249925e+00,-3.796744229629045009e+01
7.008490849083648833e+00,-3.408963239908909770e+01
7.009630963095046852e+00,-2.921158533794390522e+01
7.010771077106444871e+00,-2.193530067346804557e+01
7.011911191117843778e+00,-1.710021147485674931e+01
7.013051305129241797e+00,-2.401156560359541459e+01
7.014191419140639816e+00,-2.779186249097973516e+01
7.015331533152038723e+00,-3.002455286225590214e+01
7.016471647163436742e+00,-3.148247445340766149e+01
7.017611761174834761e+00,-3.247945692811598661e+01
7.018751875186233669e+00,-3.316870796203006933e+01
7.019891989197631688e+00,-3.363485760115526091e+01
7.021032103209030595e+00,-3.392860494949202632e+01
7.022172217220428614e+00,-3.408194524520844482e+01
7.023312331231826633e+00,-3.411564718602847535e+01
7.024452445243225540e+00,-3.404322504264403904e+01
7.025592559254623559e+00,-3.387315873614284101e+01
7.026732673266021578e+00,-3.361015706728755958e+01
7.027872787277420485e+00,-3.325584736730936442e+01
7.029012901288818504e+00,-3.280907803164022596e+01
7.030153015300216524e+00,-3.226591313777011294e+01
7.031293129311615431e+00,-3.161932599547164813e+01
7.032433243323013450e+00,-3.085853092676535425e+01
7.033573357334411469e+00,-2.996780408520086780e+01
7.034713471345810376e+00,-2.892449878923818218e+01
7.035853585357208395e+00,-2.769569339403604857e+01
7.036993699368606414e+00,-2.623239729014746757e+01
7.038133813380005321e+00,-2.445931827689312144e+01
7.039273927391403340e+00,-2.225734961361899167e+01
7.040414041402801359e+00,-1.944429616537995642e+01
7.041554155414200267e+00,-1.588404106057613951e+01
7.042694269425598286e+00,-1.291736457580722863e+01
7.043834383436996305e+00,-1.456953810074895017e+01
7.044974497448395212e+00,-1.801927582751734747e+01
7.046114611459793231e+00,-2.081223722594771885e+01
7.047254725471191250e+00,-2.293286940729801415e+01
7.048394839482590157e+00,-2.457821668437666318e+01
7.049534953493988176e+00,-2.588496142663137789e+01
7.050675067505386195e+00,-2.693944754263707608e+01
7.051815181516785103e+00,-2.779749755738439987e+01
7.052955295528183122e+00,-2.849653975412095264e+01
7.054095409539581141e+00,-2.906249130875733044e+01
7.055235523550980048e+00,-2.951373870109283359e+01
7.056375637562378067e+00,-2.986351995281664173e+01
7.057515751573776086e+00,-3.012139736098408349e+01
7.058655865585174993e+00,-3.029418995188039077e+01
7.059795979596573012e+00,-3.038656932500240515e+01
7.060936093607971031e+00,-3.040143387107215034e+01
7.062076207619369939e+00,-3.034012642746671062e+01
7.063216321630767958e+00,-3.020253023795975267e+01
7.064356435642165977e+00,-2.998705755613663015e+01
7.065496549653564884e+00,-2.969052838010864193e+01
7.066636663664962903e+00,-2.930791905519424745e+01
7.067776777676360922e+00,-2.883193676599016442e+01
7.068916891687759829e+00,-2.825233841015432645e+01
7.070057005699157848e+00,-2.755484613953807127e+01
7.071197119710555867e+00,-2.671938545927420705e+01
7.072337233721954775e+00,-2.571711245919007993e+01
7.073477347733352794e+00,-2.450512159731746209e+01
7.074617461744750813e+00,-2.301632646231854906e+01
7.075757575756149720e+00,-2.113819168852141672e+01
7.076897689767547739e+00,-1.866199254068500935e+01
7.078037803778945758e+00,-1.513972951098547348e+01
7.079177917790344665e+00,-9.440850982206775655e+00
7.080318031801742684e+00,-4.266113710106213652e+00
7.081458145813140703e+00,-1.161921780612160937e+01
7.082598259824539610e+00,-1.643490431287759179e+01
7.083738373835937630e+00,-1.955449610096383495e+01
7.084878487847335649e+00,-2.181464581069216990e+01
7.086018601858734556e+00,-2.356012137775337223e+01
7.087158715870132575e+00,-2.496033301358711753e+01
7.088298829881530594e+00,-2.611011613806414289e+01
7.089438943892929501e+00,-2.706758230112691166e+01
7.090579057904327520e+00,-2.787071298568408295e+01
7.091719171915725539e+00,-2.854552675311156662e+01
7.092859285927124446e+00,-2.911046556712088673e+01
7.093999399938522465e+00,-2.957891414347955816e+01
7.095139513949920484e+00,-2.996072426561646651e+01
7.096279627961319392e+00,-3.026317427477698274e+01
7.097419741972717411e+00,-3.049158993466438261e+01
7.098559855984115430e+00,-3.064975169387665233e+01
7.099699969995514337e+00,-3.074015996900282843e+01
7.100840084006912356e+00,-3.076420015745175007e+01
7.101980198018310375e+00,-3.072223117415564175e+01
7.103120312029709282e+00,-3.061360955363399228e+01
7.104260426041107301e+00,-3.043665230240670283e+01
7.105400540052505320e+00,-3.018853356587637293e+01
7.106540654063904228e+00,-2.986510089519172340e+01
7.107680768075302247e+00,-2.946058414154740746e+01
7.108820882086700266e+00,-2.896715008830953764e+01
7.109960996098099173e+00,-2.837422209793774641e+01
7.111101110109497192e+00,-2.766742273921882855e+01
7.112241224120895211e+00,-2.682687935681858349e+01
7.113381338132294118e+00,-2.582439020547072772e+01
7.114521452143692137e+00,-2.461841192897981401e+01
7.115661566155090156e+00,-2.314452454169333606e+01
7.116801680166489064e+00,-2.129546517675227335e+01
7.117941794177887083e+00,-1.887346486157774805e+01
7.119081908189285102e+00,-1.545321884107863042e+01
7.120222022200684009e+00,-9.879504201626588156e+00
7.121362136212082028e+00,-2.039455263119421602e+00
7.122502250223480047e+00,-1.030159725463296283e+01
7.123642364234878954e+00,-1.562387455419747084e+01
7.124782478246276973e+00,-1.891127843921518803e+01
7.125922592257674992e+00,-2.123878233043866359e+01
7.127062706269073900e+00,-2.300834952420062862e+01
7.128202820280471919e+00,-2.440882503644123602e+01
7.129342934291869938e+00,-2.554311571769549971e+01
7.130483048303268845e+00,-2.647304256412803625e+01
7.131623162314666864e+00,-2.723830375377601598e+01
7.132763276326064883e+00,-2.786558292561441874e+01
7.133903390337463790e+00,-2.837334901019408662e+01
7.135043504348861809e+00,-2.877456433976542272e+01
7.136183618360259828e+00,-2.907828846592146022e+01
7.137323732371658735e+00,-2.929065526057875957e+01
7.138463846383056755e+00,-2.941546851596360312e+01
7.139603960394454774e+00,-2.945454613666377597e+01
7.140744074405853681e+00,-2.940788069199479438e+01
7.141884188417251700e+00,-2.927364596990774004e+01
7.143024302428649719e+00,-2.904805077673653102e+01
7.144164416440048626e+00,-2.872501321825300735e+01
7.145304530451446645e+00,-2.829559192566334502e+01
7.146444644462844664e+00,-2.774705139987327485e+01
7.147584758474243571e+00,-2.706133003654798586e+01
7.148724872485641590e+00,-2.621246154434431119e+01
7.149864986497039610e+00,-2.516202527917320353e+01
7.151005100508438517e+00,-2.385056250276932488e+01
7.152145214519836536e+00,-2.217983280838229732e+01
7.153285328531234555e+00,-1.997119860493326016e+01
7.154425442542633462e+00,-1.684850793967024174e+01
7.155565556554031481e+00,-1.180638646264229763e+01
7.156705670565429500e+00,-2.528751245953460902e+00
7.157845784576828407e+00,-9.896008856346659499e+00
7.158985898588226426e+00,-1.599279301722123137e+01
7.160126012599624445e+00,-1.961623228266070740e+01
7.161266126611023353e+00,-2.215052973500190348e+01
7.162406240622421372e+00,-2.407211172678437450e+01
7.163546354633819391e+00,-2.559532549486186781e+01
7.164686468645218298e+00,-2.683399728135709239e+01
7.165826582656616317e+00,-2.785531706837072718e+01
7.166966696668014336e+00,-2.870185124645781016e+01
7.168106810679413243e+00,-2.940186916398175043e+01
7.169246924690811262e+00,-2.997468873146756607e+01
7.170387038702209281e+00,-3.043364675133445019e+01
7.171527152713608189e+00,-3.078783023865519297e+01
7.172667266725006208e+00,-3.104310836400728846e+01
7.173807380736404227e+00,-3.120273656761158421e+01
7.174947494747803134e+00,-3.126767212439597543e+01
7.176087608759201153e+00,-3.123666755383761284e+01
7.177227722770599172e+00,-3.110616060492281676e+01
7.178367836781998079e+00,-3.086993856031517325e+01
7.179507950793396098e+00,-3.051850556923184854e+01
7.180648064804794117e+00,-3.003800522878342960e+01
7.181788178816193025e+00,-2.940840997857862149e+01
7.182928292827591044e+00,-2.860040057677984393e+01
7.184068406838989063e+00,-2.756970919459364922e+01
7.185208520850387970e+00,-2.624607295007853836e+01
7.186348634861785989e+00,-2.450929691769421126e+01
7.187488748873184008e+00,-2.212904312218277525e+01
7.188628862884582915e+00,-1.857438877017063206e+01
7.189768976895980934e+00,-1.212319032133297014e+01
7.190909090907378953e+00,-4.417171116054242397e+00
7.192049204918777860e+00,-1.564476539338377670e+01
7.193189318930175880e+00,-2.085167668640633210e+01
7.194329432941573899e+00,-2.413882775073173192e+01
7.195469546952972806e+00,-2.652424677748885884e+01
7.196609660964370825e+00,-2.837781548098104167e+01
7.197749774975768844e+00,-2.987432816201525299e+01
7.198889888987167751e+00,-3.110979739783727993e+01
7.200030002998565770e+00,-3.214227789510809430e+01
7.201170117009963789e+00,-3.300921373138702108e+01
7.202310231021362696e+00,-3.373582444033455374e+01
7.203450345032760715e+00,-3.433955043014832853e+01
7.204590459044158735e+00,-3.483257284838395407e+01
7.205730573055557642e+00,-3.522331010927558026e+01
7.206870687066955661e+00,-3.551732946920664347e+01
7.208010801078353680e+00,-3.571789942527169615e+01
7.209150915089752587e+00,-3.582630262029817203e+01
7.210291029101150606e+00,-3.584197088505501938e+01
7.211431143112548625e+00,-3.576246785556334373e+01
7.212571257123947532e+00,-3.558331677178711061e+01
7.213711371135345551e+00,-3.529764249681517185e+01
7.214851485146743570e+00,-3.489555801872774055e+01
7.215991599158142478e+00,-3.436316178641465768e+01
7.217131713169540497e+00,-3.368089332407056702e+01
7.218271827180938516e+00,-3.282075261311645420e+01
7.219411941192337423e+00,-3.174135207306290951e+01
7.220552055203735442e+00,-3.037845567931822899e+01
7.221692169215133461e+00,-2.862501184251257058e+01
7.222832283226532368e+00,-2.628269688410316718e+01
7.223972397237930387e+00,-2.291652908598325666e+01
7.225112511249328406e+00,-1.722398013370377257e+01
7.226252625260727314e+00,-3.586958218852412728e+00
7.227392739272125333e+00,-1.647025127388359067e+01
7.228532853283523352e+00,-2.236664998692559436e+01
7.229672967294922259e+00,-2.572029378631247454e+01
7.230813081306320278e+00,-2.797473826432743138e+01
7.231953195317718297e+00,-2.958896407462455613e+01
7.233093309329117204e+00,-3.076245124417592081e+01
7.234233423340515223e+00,-3.159492512319270929e+01
7.235373537351913242e+00,-3.213763841163438428e+01
7.236513651363312150e+00,-3.241299224303978121e+01
7.237653765374710169e+00,-3.242178445158403122e+01
7.238793879386108188e+00,-3.214357480137127965e+01
7.239933993397507095e+00,-3.153041600179546577e+01
7.241074107408905114e+00,-3.048928443043213221e+01
7.242214221420303133e+00,-2.883651391156909582e+01
7.243354335431702040e+00,-2.615920539592193705e+01
7.244494449443100059e+00,-2.121120522470920378e+01
7.245634563454498078e+00,-6.221493158496356202e+00
7.246774677465896985e+00,-2.073965856639269489e+01
7.247914791477295005e+00,-2.752900842401851733e+01
7.249054905488693024e+00,-3.155521519023785970e+01
7.250195019500091931e+00,-3.443925115808306003e+01
7.251335133511489950e+00,-3.667655622467895427e+01
7.252475247522887969e+00,-3.848336665379984112e+01
7.253615361534286876e+00,-3.997237109823625190e+01
7.254755475545684895e+00,-4.120851432114167778e+01
7.255895589557082914e+00,-4.223127207710514597e+01
7.257035703568481821e+00,-4.306488855748227706e+01
7.258175817579879840e+00,-4.372349616148552798e+01
7.259315931591277860e+00,-4.421374169324710834e+01
7.260456045602676767e+00,-4.453601450475645862e+01
7.261596159614074786e+00,-4.468473035090283929e+01
7.262736273625472805e+00,-4.464778815249172084e+01
7.263876387636871712e+00,-4.440505503941456311e+01
7.265016501648269731e+00,-4.392539363675344077e+01
7.266156615659667750e+00,-4.316109319630596985e+01
7.267296729671066657e+00,-4.203701977620256258e+01
7.268436843682464676e+00,-4.042748046157271347e+01
7.269576957693862695e+00,-3.809920437735650012e+01
7.270717071705261603e+00,-3.453393359231218085e+01
7.271857185716659622e+00,-2.807213696320994956e+01
7.272997299728057641e+00,-1.073270456669834516e+01
7.274137413739456548e+00,-2.823074828826269567e+01
7.275277527750854567e+00,-3.261527314585232773e+01
7.276417641762252586e+00,-3.379496602885011214e+01
7.277557755773651493e+00,-3.190229261199411326e+01
7.278697869785049512e+00,-1.872173876169015472e+01
7.279837983796447531e+00,-3.468039318788480330e+01
7.280978097807846439e+00,-4.376140301155713530e+01
7.282118211819244458e+00,-4.965206895346785387e+01
7.283258325830642477e+00,-5.424913201493112069e+01
7.284398439842041384e+00,-5.811699453243519997e+01
7.285538553853439403e+00,-6.150638997780770012e+01
7.286678667864837422e+00,-6.455286935701337825e+01
7.287818781876236329e+00,-6.733896863557549750e+01
7.288958895887634348e+00,-6.991913430754098613e+01
7.290099009899032367e+00,-7.233141544664030675e+01
7.291239123910431275e+00,-7.460358503846759959e+01
7.292379237921829294e+00,-7.675661710332860821e+01
7.293519351933227313e+00,-7.880679036767625689e+01
7.294659465944626220e+00,-8.076702657114611839e+01
7.295799579956024239e+00,-8.264777748946238489e+01
7.296939693967422258e+00,-8.445763323188779736e+01
7.298079807978821165e+00,-8.620375158139232497e+01
7.299219921990219184e+00,-8.789216858807158417e+01
7.300360036001617203e+00,-8.952802810665968991e+01
7.301500150013016111e+00,-9.111575462812085391e+01
7.302640264024414130e+00,-9.265918557544497958e+01
7.303780378035812149e+00,-9.416167406466439616e+01
7.304920492047211056e+00,-9.562616977777040006e+01
7.306060606058609075e+00,-9.705528336535762435e+01
7.307200720070007094e+00,-9.845133828435479018e+01
7.308340834081406001e+00,-9.981641292995141157e+01
7.309480948092804020e+00,-1.011523751846947903e+02
7.310621062104202039e+00,-1.024609109815483805e+02
7.311761176115600946e+00,-1.037435480960924110e+02
7.312901290126998965e+00,-1.050016761028531391e+02
7.314041404138396985e+00,-1.062365632223004610e+02
7.315181518149795892e+00,-1.074493706282993628e+02
7.316321632161193911e+00,-1.086411646668679651e+02
7.317461746172591930e+00,-1.098129273456759591e+02
7.318601860183990837e+00,-1.109655653831116240e+02
7.319741974195388856e+00,-1.120999180506060924e+02
7.320882088206786875e+00,-1.132167639984898813e+02
7.322022202218185782e+00,-1.143168272213217307e+02
7.323162316229583801e+00,-1.154007822912218870e+02
7.324302430240981820e+00,-1.164692589656864783e+02
7.325442544252380728e+00,-1.175228462586284479e+02
7.326582658263778747e+00,-1.185620960488869144e+02
7.327722772275176766e+00,-1.195875262886848844e+02
7.328862886286575673e+00,-1.205996238647640126e+02
7.330003000297973692e+00,-1.215988471569649363e+02
7.331143114309371711e+00,-1.225856283323611393e+02
7.332283228320770618e+00,-1.235603754075108327e+02
7.333423342332168637e+00,-1.245234741067977637e+02
7.334563456343566656e+00,-1.254752895409150568e+02
7.335703570354965564e+00,-1.264161677262726045e+02
7.336843684366363583e+00,-1.273464369633541082e+02
7.337983798377761602e+00,-1.282664090896713276e+02
7.339123912389160509e+00,-1.291763806209694962e+02
7.340264026400558528e+00,-1.300766337925965388e+02
7.341404140411956547e+00,-1.309674375115163798e+02
7.342544254423355454e+00,-1.318490482281410721e+02
7.343684368434753473e+00,-1.327217107360690704e+02
7.344824482446151492e+00,-1.335856589068970663e+02
7.345964596457550400e+00,-1.344411163664132687e+02
7.347104710468948419e+00,-1.352882971177920410e+02
7.348244824480346438e+00,-1.361274061167756031e+02
7.349384938491745345e+00,-1.369586398032936927e+02
7.350525052503143364e+00,-1.377821865934777747e+02
7.351665166514541383e+00,-1.385982273356146663e+02
7.352805280525940290e+00,-1.394069357332315349e+02
7.353945394537338309e+00,-1.402084787381527633e+02
7.355085508548736328e+00,-1.410030169160951630e+02
7.356225622560135236e+00,-1.417907047871189832e+02
7.357365736571533255e+00,-1.425716911430018001e+02
7.358505850582931274e+00,-1.433461193434380334e+02
7.359645964594330181e+00,-1.441141275927631398e+02
7.360786078605728200e+00,-1.448758491987265700e+02
7.361926192617126219e+00,-1.456314128147527356e+02
7.363066306628525126e+00,-1.463809426669247387e+02
7.364206420639923145e+00,-1.471245587668847179e+02
7.365346534651321164e+00,-1.478623771116805017e+02
7.366486648662720071e+00,-1.485945098715474160e+02
7.367626762674118091e+00,-1.493210655664793478e+02
7.368766876685516110e+00,-1.500421492324271924e+02
7.369906990696915017e+00,-1.507578625778325261e+02
7.371047104708313036e+00,-1.514683041311959641e+02
7.372187218719711055e+00,-1.521735693802959020e+02
7.373327332731109962e+00,-1.528737509036202482e+02
7.374467446742507981e+00,-1.535689384945480072e+02
7.375607560753906000e+00,-1.542592192787661531e+02
7.376747674765304907e+00,-1.549446778253546881e+02
7.377887788776702926e+00,-1.556253962519675724e+02
7.379027902788100945e+00,-1.563014543244793799e+02
7.380168016799499853e+00,-1.569729295514572982e+02
7.381308130810897872e+00,-1.576398972737799227e+02
7.382448244822295891e+00,-1.583024307497083498e+02
7.383588358833694798e+00,-1.589606012356736926e+02
7.384728472845092817e+00,-1.596144780630797015e+02
7.385868586856490836e+00,-1.602641287113109456e+02
7.387008700867889743e+00,-1.609096188772079756e+02
7.388148814879287762e+00,-1.615510125412087064e+02
7.389288928890685781e+00,-1.621883720303381438e+02
7.390429042902084689e+00,-1.628217580782480240e+02
7.391569156913482708e+00,-1.634512298824542995e+02
7.392709270924880727e+00,-1.640768451589507038e+02
7.393849384936279634e+00,-1.646986601943229118e+02
7.394989498947677653e+00,-1.653167298955256115e+02
7.396129612959075672e+00,-1.659311078374275610e+02
7.397269726970474579e+00,-1.665418463082613698e+02
7.398409840981872598e+00,-1.671489963530852663e+02
7.399549954993270617e+00,-1.677526078153611024e+02
7.400690069004669525e+00,-1.683527293767444348e+02
7.401830183016067544e+00,-1.689494085951949103e+02
7.402970297027465563e+00,-1.695426919414729241e+02
7.404110411038864470e+00,-1.701326248341217422e+02
7.405250525050262489e+00,-1.707192516729948011e+02
7.406390639061660508e+00,-1.713026158714318115e+02
7.407530753073059415e+00,-1.718827598871079942e+02
7.408670867084457434e+00,-1.724597252516578294e+02
7.409810981095855453e+00,-1.730335525991193322e+02
7.410951095107254361e+00,-1.736042816932489075e+02
7.412091209118652380e+00,-1.741719514537779219e+02
7.413231323130050399e+00,-1.747365999816441899e+02
7.414371437141449306e+00,-1.752982645832583160e+02
7.415511551152847325e+00,-1.758569817938480924e+02
7.416651665164245344e+00,-1.764127873999142366e+02
7.417791779175644251e+00,-1.769657164608530024e+02
7.418931893187042270e+00,-1.775158033297739735e+02
7.420072007198440289e+00,-1.780630816735503004e+02
7.421212121209839196e+00,-1.786075844921390114e+02
7.422352235221237216e+00,-1.791493441371999893e+02
7.423492349232635235e+00,-1.796883923300501351e+02
7.424632463244034142e+00,-1.802247601789738951e+02
7.425772577255432161e+00,-1.807584781959255338e+02
7.426912691266830180e+00,-1.812895763126435327e+02
7.428052805278229087e+00,-1.818180838962087194e+02
7.429192919289627106e+00,-1.823440297640615313e+02
7.430333033301025125e+00,-1.828674421985069216e+02
7.431473147312424032e+00,-1.833883489607294166e+02
7.432613261323822051e+00,-1.839067773043306886e+02
7.433753375335220070e+00,-1.844227539884191174e+02
7.434893489346618978e+00,-1.849363052902613447e+02
7.436033603358016997e+00,-1.854474570175227086e+02
7.437173717369415016e+00,-1.859562345200988887e+02
7.438313831380813923e+00,-1.864626627015721567e+02
7.439453945392211942e+00,-1.869667660302935985e+02
7.440594059403609961e+00,-1.874685685501119110e+02
7.441734173415008868e+00,-1.879680938907635834e+02
7.442874287426406887e+00,-1.884653652779333584e+02
7.444014401437804906e+00,-1.889604055429990126e+02
7.445154515449203814e+00,-1.894532371324776250e+02
7.446294629460601833e+00,-1.899438821171789016e+02
7.447434743471999852e+00,-1.904323622010700774e+02
7.448574857483398759e+00,-1.909186987298872111e+02
7.449714971494796778e+00,-1.914029126994724379e+02
7.450855085506194797e+00,-1.918850247638652888e+02
7.451995199517593704e+00,-1.923650552431547567e+02
7.453135313528991723e+00,-1.928430241310989857e+02
7.454275427540389742e+00,-1.933189511025166780e+02
7.455415541551788650e+00,-1.937928555204680379e+02
7.456555655563186669e+00,-1.942647564432245417e+02
7.457695769574584688e+00,-1.947346726310364602e+02
7.458835883585983595e+00,-1.952026225527107499e+02
7.459975997597381614e+00,-1.956686243919999129e+02
7.461116111608779633e+00,-1.961326960538062281e+02
7.462256225620178540e+00,-1.965948551702203133e+02
7.463396339631576559e+00,-1.970551191063822216e+02
7.464536453642974578e+00,-1.975135049661889752e+02
7.465676567654373486e+00,-1.979700295978336726e+02
7.466816681665771505e+00,-1.984247095992060395e+02
7.467956795677169524e+00,-1.988775613231356658e+02
7.469096909688568431e+00,-1.993286008824975681e+02
7.470237023699966450e+00,-1.997778441551819810e+02
7.471377137711364469e+00,-2.002253067889277531e+02
7.472517251722763376e+00,-2.006710042060319665e+02
7.473657365734161395e+00,-2.011149516079290152e+02
7.474797479745559414e+00,-2.015571639796577585e+02
7.475937593756958321e+00,-2.019976560942042454e+02
7.477077707768356341e+00,-2.024364425167373156e+02
7.478217821779754360e+00,-2.028735376087337272e+02
7.479357935791153267e+00,-2.033089555319943997e+02
7.480498049802551286e+00,-2.037427102525649047e+02
7.481638163813949305e+00,-2.041748155445513646e+02
7.482778277825348212e+00,-2.046052849938406553e+02
7.483918391836746231e+00,-2.050341320017311375e+02
7.485058505848144250e+00,-2.054613697884693408e+02
7.486198619859543157e+00,-2.058870113967014390e+02
7.487338733870941176e+00,-2.063110696948376983e+02
7.488478847882339196e+00,-2.067335573803374587e+02
7.489618961893738103e+00,-2.071544869829122035e+02
7.490759075905136122e+00,-2.075738708676500721e+02
7.491899189916534141e+00,-2.079917212380694309e+02
7.493039303927933048e+00,-2.084080501390950246e+02
7.494179417939331067e+00,-2.088228694599653750e+02
7.495319531950729086e+00,-2.092361909370702051e+02
7.496459645962127993e+00,-2.096480261567233470e+02
7.497599759973526012e+00,-2.100583865578690563e+02
7.498739873984924031e+00,-2.104672834347243793e+02
7.499879987996322939e+00,-2.108747279393614349e+02
7.501020102007720958e+00,-2.112807310842326842e+02
7.502160216019118977e+00,-2.116853037446331314e+02
7.503300330030517884e+00,-2.120884566611105697e+02
7.504440444041915903e+00,-2.124902004418188994e+02
7.505580558053313922e+00,-2.128905455648201723e+02
7.506720672064712829e+00,-2.132895023803337722e+02
7.507860786076110848e+00,-2.136870811129340382e+02
7.509000900087508867e+00,-2.140832918637039199e+02
7.510141014098907775e+00,-2.144781446123348019e+02
7.511281128110305794e+00,-2.148716492191832117e+02
7.512421242121703813e+00,-2.152638154272842144e+02
7.513561356133102720e+00,-2.156546528643184502e+02
7.514701470144500739e+00,-2.160441710445360854e+02
7.515841584155898758e+00,-2.164323793706418542e+02
7.516981698167297665e+00,-2.168192871356379499e+02
7.518121812178695684e+00,-2.172049035246276105e+02
7.519261926190093703e+00,-2.175892376165810447e+02
7.520402040201492611e+00,-2.179722983860633576e+02
7.521542154212890630e+00,-2.183540947049257852e+02
7.522682268224288649e+00,-2.187346353439648396e+02
7.523822382235687556e+00,-2.191139289745411816e+02
7.524962496247085575e+00,-2.194919841701693031e+02
7.526102610258483594e+00,-2.198688094080728774e+02
7.527242724269882501e+00,-2.202444130707095553e+02
7.528382838281280520e+00,-2.206188034472617119e+02
7.529522952292678539e+00,-2.209919887350985164e+02
7.530663066304077446e+00,-2.213639770412107168e+02
7.531803180315475466e+00,-2.217347763836114893e+02
7.532943294326873485e+00,-2.221043946927132140e+02
7.534083408338272392e+00,-2.224728398126762556e+02
7.535223522349670411e+00,-2.228401195027282711e+02
7.536363636361068430e+00,-2.232062414384598696e+02
7.537503750372467337e+00,-2.235712132130965415e+02
7.538643864383865356e+00,-2.239350423387382989e+02
7.539783978395263375e+00,-2.242977362475854193e+02
7.540924092406662282e+00,-2.246593022931310770e+02
7.542064206418060301e+00,-2.250197477513369790e+02
7.543204320429458321e+00,-2.253790798217826250e+02
7.544344434440857228e+00,-2.257373056287955251e+02
7.545484548452255247e+00,-2.260944322225587371e+02
7.546624662463653266e+00,-2.264504665801941030e+02
7.547764776475052173e+00,-2.268054156068308771e+02
7.548904890486450192e+00,-2.271592861366502518e+02
7.550045004497848211e+00,-2.275120849339113533e+02
7.551185118509247118e+00,-2.278638186939576258e+02
7.552325232520645137e+00,-2.282144940442045140e+02
7.553465346532043156e+00,-2.285641175451099798e+02
7.554605460543442064e+00,-2.289126956911265154e+02
7.555745574554840083e+00,-2.292602349116336882e+02
7.556885688566238102e+00,-2.296067415718584641e+02
7.558025802577637009e+00,-2.299522219737725948e+02
7.559165916589035028e+00,-2.302966823569780672e+02
7.560306030600433047e+00,-2.306401288995749610e+02
7.561446144611831954e+00,-2.309825677190162310e+02
7.562586258623229973e+00,-2.313240048729412308e+02
7.563726372634627992e+00,-2.316644463600006247e+02
7.564866486646026900e+00,-2.320038981206646156e+02
7.566006600657424919e+00,-2.323423660380130400e+02
7.567146714668822938e+00,-2.326798559385206886e+02
7.568286828680221845e+00,-2.330163735928161373e+02
7.569426942691619864e+00,-2.333519247164397257e+02
7.570567056703017883e+00,-2.336865149705804185e+02
7.571707170714416790e+00,-2.340201499628024067e+02
7.572847284725814809e+00,-2.343528352477595433e+02
7.573987398737212828e+00,-2.346845763278964228e+02
7.575127512748611736e+00,-2.350153786541386864e+02
7.576267626760009755e+00,-2.353452476265711653e+02
7.577407740771407774e+00,-2.356741885951023789e+02
7.578547854782806681e+00,-2.360022068601215892e+02
7.579687968794204700e+00,-2.363293076731421252e+02
7.580828082805602719e+00,-2.366554962374344768e+02
7.581968196817001626e+00,-2.369807777086486453e+02
7.583108310828399645e+00,-2.373051571954260908e+02
7.584248424839797664e+00,-2.376286397600031250e+02
7.585388538851196571e+00,-2.379512304188016287e+02
7.586528652862594591e+00,-2.382729341430118666e+02
7.587668766873992610e+00,-2.385937558591652987e+02
7.588808880885391517e+00,-2.389137004496973304e+02
7.589948994896789536e+00,-2.392327727535023030e+02
7.591089108908187555e+00,-2.395509775664781671e+02
7.592229222919586462e+00,-2.398683196420627439e+02
7.593369336930984481e+00,-2.401848036917622267e+02
7.594509450942382500e+00,-2.405004343856697631e+02
7.595649564953781407e+00,-2.408152163529754262e+02
7.596789678965179426e+00,-2.411291541824711260e+02
7.597929792976577446e+00,-2.414422524230447209e+02
7.599069906987976353e+00,-2.417545155841644089e+02
7.600210020999374372e+00,-2.420659481363627492e+02
7.601350135010772391e+00,-2.423765545117041142e+02
7.602490249022171298e+00,-2.426863391042513172e+02
7.603630363033569317e+00,-2.429953062705226614e+02
7.604770477044967336e+00,-2.433034603299403216e+02
7.605910591056366243e+00,-2.436108055652757116e+02
7.607050705067764262e+00,-2.439173462230840528e+02
7.608190819079162281e+00,-2.442230865141337404e+02
7.609330933090561189e+00,-2.445280306138310493e+02
7.610471047101959208e+00,-2.448321826626346365e+02
7.611611161113357227e+00,-2.451355467664672005e+02
7.612751275124756134e+00,-2.454381269971169104e+02
7.613891389136154153e+00,-2.457399273926395153e+02
7.615031503147552172e+00,-2.460409519577457900e+02
7.616171617158951079e+00,-2.463412046641889503e+02
7.617311731170349098e+00,-2.466406894511462440e+02
7.618451845181747117e+00,-2.469394102255922689e+02
7.619591959193146025e+00,-2.472373708626674045e+02
7.620732073204544044e+00,-2.475345752060421205e+02
7.621872187215942063e+00,-2.478310270682744090e+02
7.623012301227340970e+00,-2.481267302311642879e+02
7.624152415238738989e+00,-2.484216884460979600e+02
7.625292529250137008e+00,-2.487159054343949549e+02
7.626432643261535915e+00,-2.490093848876422840e+02
7.627572757272933934e+00,-2.493021304680286789e+02
7.628712871284331953e+00,-2.495941458086717262e+02
7.629852985295730861e+00,-2.498854345139421014e+02
7.630993099307128880e+00,-2.501760001597806138e+02
7.632133213318526899e+00,-2.504658462940143409e+02
7.633273327329925806e+00,-2.507549764366639238e+02
7.634413441341323825e+00,-2.510433940802491009e+02
7.635553555352721844e+00,-2.513311026900913987e+02
7.636693669364120751e+00,-2.516181057046081264e+02
7.637833783375518770e+00,-2.519044065356061139e+02
7.638973897386916789e+00,-2.521900085685694819e+02
7.640114011398315697e+00,-2.524749151629447965e+02
7.641254125409713716e+00,-2.527591296524195457e+02
7.642394239421111735e+00,-2.530426553451999325e+02
7.643534353432510642e+00,-2.533254955242837241e+02
7.644674467443908661e+00,-2.536076534477271309e+02
7.645814581455306680e+00,-2.538891323489111187e+02
7.646954695466705587e+00,-2.541699354368035415e+02
7.648094809478103606e+00,-2.544500658962157331e+02
7.649234923489501625e+00,-2.547295268880569381e+02
7.650375037500900532e+00,-2.550083215495857019e+02
7.651515151512298551e+00,-2.552864529946576511e+02
7.652655265523696571e+00,-2.555639243139682719e+02
7.653795379535095478e+00,-2.558407385752948926e+02
7.654935493546493497e+00,-2.561168988237344593e+02
7.656075607557891516e+00,-2.563924080819368214e+02
7.657215721569290423e+00,-2.566672693503373921e+02
7.658355835580688442e+00,-2.569414856073835267e+02
7.659495949592086461e+00,-2.572150598097619536e+02
7.660636063603485368e+00,-2.574879948926190991e+02
7.661776177614883387e+00,-2.577602937697816401e+02
7.662916291626281406e+00,-2.580319593339722246e+02
7.664056405637680314e+00,-2.583029944570232033e+02
7.665196519649078333e+00,-2.585734019900871203e+02
7.666336633660476352e+00,-2.588431847638457270e+02
7.667476747671875259e+00,-2.591123455887135947e+02
7.668616861683273278e+00,-2.593808872550429214e+02
7.669756975694671297e+00,-2.596488125333214612e+02
7.670897089706070204e+00,-2.599161241743719302e+02
7.672037203717468223e+00,-2.601828249095447632e+02
7.673177317728866242e+00,-2.604489174509129157e+02
7.674317431740265150e+00,-2.607144044914604137e+02
7.675457545751663169e+00,-2.609792887052697665e+02
7.676597659763061188e+00,-2.612435727477082423e+02
7.677737773774460095e+00,-2.615072592556095969e+02
7.678877887785858114e+00,-2.617703508474563137e+02
7.680018001797256133e+00,-2.620328501235546241e+02
7.681158115808655040e+00,-2.622947596662145315e+02
7.682298229820053059e+00,-2.625560820399209092e+02
7.683438343831451078e+00,-2.628168197915059636e+02
7.684578457842849986e+00,-2.630769754503190256e+02
7.685718571854248005e+00,-2.633365515283938976e+02
7.686858685865646024e+00,-2.635955505206138696e+02
7.687998799877044931e+00,-2.638539749048755993e+02
7.689138913888442950e+00,-2.641118271422492967e+02
7.690279027899840969e+00,-2.643691096771397611e+02
7.691419141911239876e+00,-2.646258249374428715e+02
7.692559255922637895e+00,-2.648819753347004848e+02
7.693699369934035914e+00,-2.651375632642550499e+02
7.694839483945434822e+00,-2.653925911054007543e+02
7.695979597956832841e+00,-2.656470612215341589e+02
7.697119711968230860e+00,-2.659009759603008547e+02
7.698259825979629767e+00,-2.661543376537428003e+02
7.699399939991027786e+00,-2.664071486184435571e+02
7.700540054002425805e+00,-2.666594111556692042e+02
7.701680168013824712e+00,-2.669111275515112993e+02
7.702820282025222731e+00,-2.671623000770247245e+02
7.703960396036620750e+00,-2.674129309883674068e+02
7.705100510048019657e+00,-2.676630225269342986e+02
7.706240624059417677e+00,-2.679125769194939721e+02
7.707380738070815696e+00,-2.681615963783200414e+02
7.708520852082214603e+00,-2.684100831013230390e+02
7.709660966093612622e+00,-2.686580392721812132e+02
7.710801080105010641e+00,-2.689054670604675152e+02
7.711941194116409548e+00,-2.691523686217772138e+02
7.713081308127807567e+00,-2.693987460978531203e+02
7.714221422139205586e+00,-2.696446016167095650e+02
7.715361536150604493e+00,-2.698899372927552918e+02
7.716501650162002512e+00,-2.701347552269136258e+02
7.717641764173400531e+00,-2.703790575067434929e+02
7.718781878184799439e+00,-2.706228462065564599e+02
7.719921992196197458e+00,-2.708661233875343441e+02
7.721062106207595477e+00,-2.711088910978454578e+02
7.722202220218994384e+00,-2.713511513727571582e+02
7.723342334230392403e+00,-2.715929062347513536e+02
7.724482448241790422e+00,-2.718341576936346655e+02
7.725622562253189329e+00,-2.720749077466487051e+02
7.726762676264587348e+00,-2.723151583785809748e+02
7.727902790275985367e+00,-2.725549115618708242e+02
7.729042904287384275e+00,-2.727941692567183054e+02
7.730183018298782294e+00,-2.730329334111878552e+02
7.731323132310180313e+00,-2.732712059613148767e+02
7.732463246321579220e+00,-2.735089888312073185e+02
7.733603360332977239e+00,-2.737462839331486180e+02
7.734743474344375258e+00,-2.739830931676984846e+02
7.735883588355774165e+00,-2.742194184237932859e+02
7.737023702367172184e+00,-2.744552615788442154e+02
7.738163816378570203e+00,-2.746906244988354047e+02
7.739303930389969111e+00,-2.749255090384209552e+02
7.740444044401367130e+00,-2.751599170410195825e+02
7.741584158412765149e+00,-2.753938503389104540e+02
7.742724272424164056e+00,-2.756273107533251618e+02
7.743864386435562075e+00,-2.758603000945421400e+02
7.745004500446960094e+00,-2.760928201619769879e+02
7.746144614458359001e+00,-2.763248727442729091e+02
7.747284728469757020e+00,-2.765564596193912053e+02
7.748424842481155039e+00,-2.767875825546992701e+02
7.749564956492553947e+00,-2.770182433070581283e+02
7.750705070503951966e+00,-2.772484436229098606e+02
7.751845184515349985e+00,-2.774781852383622436e+02
7.752985298526748892e+00,-2.777074698792755498e+02
7.754125412538146911e+00,-2.779362992613446863e+02
7.755265526549544930e+00,-2.781646750901830387e+02
7.756405640560943837e+00,-2.783925990614047237e+02
7.757545754572341856e+00,-2.786200728607066139e+02
7.758685868583739875e+00,-2.788470981639478055e+02
7.759825982595138782e+00,-2.790736766372293687e+02
7.760966096606536802e+00,-2.792998099369746683e+02
7.762106210617934821e+00,-2.795254997100049650e+02
7.763246324629333728e+00,-2.797507475936194510e+02
7.764386438640731747e+00,-2.799755552156686917e+02
7.765526552652129766e+00,-2.801999241946326720e+02
7.766666666663528673e+00,-2.804238561396948626e+02
7.767806780674926692e+00,-2.806473526508161171e+02
7.768946894686324711e+00,-2.808704153188076020e+02
7.770087008697723618e+00,-2.810930457254044086e+02
7.771227122709121637e+00,-2.813152454433363800e+02
7.772367236720519657e+00,-2.815370160364003027e+02
7.773507350731918564e+00,-2.817583590595291980e+02
7.774647464743316583e+00,-2.819792760588622968e+02
7.775787578754714602e+00,-2.821997685718142748e+02
7.776927692766113509e+00,-2.824198381271434641e+02
7.778067806777511528e+00,-2.826394862450194978e+02
7.779207920788909547e+00,-2.828587144370899296e+02
7.780348034800308454e+00,-2.830775242065460588e+02
7.781488148811706473e+00,-2.832959170481900060e+02
7.782628262823104492e+00,-2.835138944484976378e+02
7.783768376834503400e+00,-2.837314578856843923e+02
7.784908490845901419e+00,-2.839486088297682045e+02
7.786048604857299438e+00,-2.841653487426321476e+02
7.787188718868698345e+00,-2.843816790780884389e+02
7.788328832880096364e+00,-2.845976012819372727e+02
7.789468946891494383e+00,-2.848131167920313374e+02
7.790609060902893290e+00,-2.850282270383341938e+02
7.791749174914291309e+00,-2.852429334429801884e+02
7.792889288925689328e+00,-2.854572374203351046e+02
7.794029402937088236e+00,-2.856711403770539164e+02
7.795169516948486255e+00,-2.858846437121395070e+02
7.796309630959884274e+00,-2.860977488170003653e+02
7.797449744971283181e+00,-2.863104570755060649e+02
7.798589858982681200e+00,-2.865227698640471772e+02
7.799729972994079219e+00,-2.867346885515879649e+02
7.800870087005478126e+00,-2.869462144997232826e+02
7.802010201016876145e+00,-2.871573490627333740e+02
7.803150315028274164e+00,-2.873680935876383842e+02
7.804290429039673072e+00,-2.875784494142525318e+02
7.805430543051071091e+00,-2.877884178752358366e+02
7.806570657062469110e+00,-2.879980002961489163e+02
7.807710771073868017e+00,-2.882071979955043162e+02
7.808850885085266036e+00,-2.884160122848189189e+02
7.809990999096664055e+00,-2.886244444686645920e+02
7.811131113108062962e+00,-2.888324958447194035e+02
7.812271227119460981e+00,-2.890401677038187813e+02
7.813411341130859000e+00,-2.892474613300034321e+02
7.814551455142257907e+00,-2.894543780005711824e+02
7.815691569153655927e+00,-2.896609189861244431e+02
7.816831683165053946e+00,-2.898670855506191515e+02
7.817971797176452853e+00,-2.900728789514130312e+02
7.819111911187850872e+00,-2.902783004393124884e+02
7.820252025199248891e+00,-2.904833512586207576e+02
7.821392139210647798e+00,-2.906880326471846274e+02
7.822532253222045817e+00,-2.908923458364397447e+02
7.823672367233443836e+00,-2.910962920514572829e+02
7.824812481244842743e+00,-2.912998725109895872e+02
7.825952595256240762e+00,-2.915030884275146263e+02
7.827092709267638782e+00,-2.917059410072811261e+02
7.828232823279037689e+00,-2.919084314503517703e+02
7.829372937290435708e+00,-2.921105609506495853e+02
7.830513051301833727e+00,-2.923123306959979004e+02
7.831653165313232634e+00,-2.925137418681659369e+02
7.832793279324630653e+00,-2.927147956429103601e+02
7.833933393336028672e+00,-2.929154931900181964e+02
7.835073507347427579e+00,-2.931158356733478740e+02
7.836213621358825598e+00,-2.933158242508716285e+02
7.837353735370223617e+00,-2.935154600747152358e+02
7.838493849381622525e+00,-2.937147442912007591e+02
7.839633963393020544e+00,-2.939136780408854293e+02
7.840774077404418563e+00,-2.941122624586017764e+02
7.841914191415817470e+00,-2.943104986734983299e+02
7.843054305427215489e+00,-2.945083878090777034e+02
7.844194419438613508e+00,-2.947059309832359872e+02
7.845334533450012415e+00,-2.949031293083020842e+02
7.846474647461410434e+00,-2.950999838910752260e+02
7.847614761472808453e+00,-2.952964958328628882e+02
7.848754875484207361e+00,-2.954926662295181359e+02
7.849894989495605380e+00,-2.956884961714777091e+02
7.851035103507003399e+00,-2.958839867437993689e+02
7.852175217518402306e+00,-2.960791390261967990e+02
7.853315331529800325e+00,-2.962739540930771796e+02
7.854455445541198344e+00,-2.964684330135770551e+02
7.855595559552597251e+00,-2.966625768515975778e+02
7.856735673563995270e+00,-2.968563866658403754e+02
7.857875787575393289e+00,-2.970498635098419413e+02
7.859015901586792197e+00,-2.972430084320091623e+02
7.860156015598190216e+00,-2.974358224756533673e+02
7.861296129609588235e+00,-2.976283066790244334e+02
7.862436243620987142e+00,-2.978204620753448353e+02
7.863576357632385161e+00,-2.980122896928430123e+02
7.864716471643783180e+00,-2.982037905547871901e+02
7.865856585655182087e+00,-2.983949656795168721e+02
7.866996699666580106e+00,-2.985858160804779118e+02
7.868136813677978125e+00,-2.987763427662528102e+02
7.869276927689377032e+00,-2.989665467405944241e+02
7.870417041700775052e+00,-2.991564290024564912e+02
7.871557155712173071e+00,-2.993459905460261439e+02
7.872697269723571978e+00,-2.995352323607554013e+02
7.873837383734969997e+00,-2.997241554313913525e+02
7.874977497746368016e+00,-2.999127607380081031e+02
7.876117611757766923e+00,-3.001010492560361058e+02
7.877257725769164942e+00,-3.002890219562937091e+02
7.878397839780562961e+00,-3.004766798050164880e+02
7.879537953791961868e+00,-3.006640237638868030e+02
7.880678067803359887e+00,-3.008510547900641541e+02
7.881818181814757907e+00,-3.010377738362139439e+02
7.882958295826156814e+00,-3.012241818505365245e+02
7.884098409837554833e+00,-3.014102797767961874e+02
7.885238523848952852e+00,-3.015960685543500404e+02
7.886378637860351759e+00,-3.017815491181759739e+02
7.887518751871749778e+00,-3.019667223989001172e+02
7.888658865883147797e+00,-3.021515893228262826e+02
7.889798979894546704e+00,-3.023361508119625682e+02
7.890939093905944723e+00,-3.025204077840485297e+02
7.892079207917342742e+00,-3.027043611525833171e+02
7.893219321928741650e+00,-3.028880118268522779e+02
7.894359435940139669e+00,-3.030713607119530479e+02
7.895499549951537688e+00,-3.032544087088228366e+02
7.896639663962936595e+00,-3.034371567142652566e+02
7.897779777974334614e+00,-3.036196056209744256e+02
7.898919891985732633e+00,-3.038017563175634450e+02
7.900060005997131540e+00,-3.039836096885879897e+02
7.901200120008529559e+00,-3.041651666145731383e+02
7.902340234019927578e+00,-3.043464279720377021e+02
7.903480348031326486e+00,-3.045273946335202595e+02
7.904620462042724505e+00,-3.047080674676027456e+02
7.905760576054122524e+00,-3.048884473389365439e+02
7.906900690065521431e+00,-3.050685351082661327e+02
7.908040804076919450e+00,-3.052483316324534144e+02
7.909180918088317469e+00,-3.054278377645016462e+02
7.910321032099716376e+00,-3.056070543535803381e+02
7.911461146111114395e+00,-3.057859822450475917e+02
7.912601260122512414e+00,-3.059646222804744866e+02
7.913741374133911322e+00,-3.061429752976676468e+02
7.914881488145309341e+00,-3.063210421306937405e+02
7.916021602156707360e+00,-3.064988236099011374e+02
7.917161716168106267e+00,-3.066763205619434416e+02
7.918301830179504286e+00,-3.068535338098013767e+02
7.919441944190902305e+00,-3.070304641728057504e+02
7.920582058202301212e+00,-3.072071124666601918e+02
7.921722172213699231e+00,-3.073834795034620697e+02
7.922862286225097250e+00,-3.075595660917246619e+02
7.924002400236496158e+00,-3.077353730364002331e+02
7.925142514247894177e+00,-3.079109011388996464e+02
7.926282628259292196e+00,-3.080861511971148730e+02
7.927422742270691103e+00,-3.082611240054403083e+02
7.928562856282089122e+00,-3.084358203547933499e+02
7.929702970293487141e+00,-3.086102410326355994e+02
7.930843084304886048e+00,-3.087843868229932696e+02
7.931983198316284067e+00,-3.089582585064785576e+02
7.933123312327682086e+00,-3.091318568603089716e+02
7.934263426339080993e+00,-3.093051826583284196e+02
7.935403540350479012e+00,-3.094782366710264796e+02
7.936543654361877032e+00,-3.096510196655604545e+02
7.937683768373275939e+00,-3.098235324057718572e+02
7.938823882384673958e+00,-3.099957756522089767e+02
7.939963996396071977e+00,-3.101677501621453530e+02
7.941104110407470884e+00,-3.103394566895981939e+02
7.942244224418868903e+00,-3.105108959853494071e+02
7.943384338430266922e+00,-3.106820687969628807e+02
7.944524452441665829e+00,-3.108529758688050606e+02
7.945664566453063848e+00,-3.110236179420624580e+02
7.946804680464461867e+00,-3.111939957547609765e+02
7.947944794475860775e+00,-3.113641100417836469e+02
7.949084908487258794e+00,-3.115339615348904658e+02
7.950225022498656813e+00,-3.117035509627347665e+02
7.951365136510055720e+00,-3.118728790508828297e+02
7.952505250521453739e+00,-3.120419465218309369e+02
7.953645364532851758e+00,-3.122107540950237876e+02
7.954785478544250665e+00,-3.123793024868712109e+02
7.955925592555648684e+00,-3.125475924107673791e+02
7.957065706567046703e+00,-3.127156245771066096e+02
7.958205820578445611e+00,-3.128833996933010440e+02
7.959345934589843630e+00,-3.130509184637986664e+02
7.960486048601241649e+00,-3.132181815900996753e+02
7.961626162612640556e+00,-3.133851897707730814e+02
7.962766276624038575e+00,-3.135519437014739310e+02
7.963906390635436594e+00,-3.137184440749607575e+02
7.965046504646835501e+00,-3.138846915811100189e+02
7.966186618658233520e+00,-3.140506869069349136e+02
7.967326732669631539e+00,-3.142164307365998184e+02
7.968466846681030447e+00,-3.143819237514378528e+02
7.969606960692428466e+00,-3.145471666299655453e+02
7.970747074703826485e+00,-3.147121600479007384e+02
7.971887188715225392e+00,-3.148769046781760608e+02
7.973027302726623411e+00,-3.150414011909563783e+02
7.974167416738021430e+00,-3.152056502536544258e+02
7.975307530749420337e+00,-3.153696525309445065e+02
7.976447644760818356e+00,-3.155334086847799995e+02
7.977587758772216375e+00,-3.156969193744076847e+02
7.978727872783615283e+00,-3.158601852563826924e+02
7.979867986795013302e+00,-3.160232069845840215e+02
7.981008100806411321e+00,-3.161859852102296600e+02
7.982148214817810228e+00,-3.163485205818898862e+02
7.983288328829208247e+00,-3.165108137455047199e+02
7.984428442840606266e+00,-3.166728653443960297e+02
7.985568556852005173e+00,-3.168346760192832789e+02
7.986708670863403192e+00,-3.169962464082976226e+02
7.987848784874801211e+00,-3.171575771469965730e+02
7.988988898886200118e+00,-3.173186688683778698e+02
7.990129012897598137e+00,-3.174795222028936337e+02
7.991269126908996157e+00,-3.176401377784643500e+02
7.992409240920395064e+00,-3.178005162204927387e+02
7.993549354931793083e+00,-3.179606581518785902e+02
7.994689468943191102e+00,-3.181205641930304182e+02
7.995829582954590009e+00,-3.182802349618813764e+02
7.996969696965988028e+00,-3.184396710739007972e+02
7.998109810977386047e+00,-3.185988731421089142e+02
7.999249924988784954e+00,-3.187578417770899932e+02
8.000390039000183862e+00,-3.189165775870051789e+02
8.001530153011580992e+00,-3.190750811776058526e+02
8.002670267022979900e+00,-3.192333531522473891e+02
8.003810381034378807e+00,-3.193913941119002970e+02
8.004950495045775938e+00,-3.195492046551651697e+02
8.006090609057174845e+00,-3.197067853782846214e+02
8.007230723068573752e+00,-3.198641368751555660e+02
8.008370837079970883e+00,-3.200212597373421772e+02
8.009510951091369790e+00,-3.201781545540891329e+02
8.010651065102768698e+00,-3.203348219123329272e+02
8.011791179114165828e+00,-3.204912623967148875e+02
8.012931293125564736e+00,-3.206474765895929977e+02
8.014071407136963643e+00,-3.208034650710549727e+02
8.015211521148360774e+00,-3.209592284189292855e+02
8.016351635159759681e+00,-3.211147672087984120e+02
8.017491749171158588e+00,-3.212700820140090627e+02
8.018631863182555719e+00,-3.214251734056855412e+02
8.019771977193954626e+00,-3.215800419527415102e+02
8.020912091205353533e+00,-3.217346882218904511e+02
8.022052205216750664e+00,-3.218891127776583403e+02
8.023192319228149572e+00,-3.220433161823953583e+02
8.024332433239548479e+00,-3.221972989962863494e+02
8.025472547250945610e+00,-3.223510617773630429e+02
8.026612661262344517e+00,-3.225046050815152512e+02
8.027752775273743424e+00,-3.226579294625015564e+02
8.028892889285140555e+00,-3.228110354719614179e+02
8.030033003296539462e+00,-3.229639236594254044e+02
8.031173117307938369e+00,-3.231165945723264485e+02
8.032313231319335500e+00,-3.232690487560112160e+02
8.033453345330734408e+00,-3.234212867537508487e+02
8.034593459342133315e+00,-3.235733091067502301e+02
8.035733573353530446e+00,-3.237251163541620826e+02
8.036873687364929353e+00,-3.238767090330937890e+02
8.038013801376328260e+00,-3.240280876786207500e+02
8.039153915387725391e+00,-3.241792528237954798e+02
8.040294029399124298e+00,-3.243302049996584628e+02
8.041434143410523205e+00,-3.244809447352490679e+02
8.042574257421920336e+00,-3.246314725576145293e+02
8.043714371433319243e+00,-3.247817889918215997e+02
8.044854485444718151e+00,-3.249318945609660432e+02
8.045994599456115282e+00,-3.250817897861824122e+02
8.047134713467514189e+00,-3.252314751866547340e+02
8.048274827478913096e+00,-3.253809512796265722e+02
8.049414941490310227e+00,-3.255302185804095529e+02
8.050555055501709134e+00,-3.256792776023956435e+02
8.051695169513108041e+00,-3.258281288570643710e+02
8.052835283524505172e+00,-3.259767728539941345e+02
8.053975397535904079e+00,-3.261252101008712998e+02
8.055115511547302987e+00,-3.262734411035004314e+02
8.056255625558700117e+00,-3.264214663658124209e+02
8.057395739570099025e+00,-3.265692863898754013e+02
8.058535853581497932e+00,-3.267169016759038414e+02
8.059675967592895063e+00,-3.268643127222666180e+02
8.060816081604293970e+00,-3.270115200254981005e+02
8.061956195615692877e+00,-3.271585240803063925e+02
8.063096309627090008e+00,-3.273053253795828255e+02
8.064236423638488915e+00,-3.274519244144105414e+02
8.065376537649887823e+00,-3.275983216740743273e+02
8.066516651661284953e+00,-3.277445176460690277e+02
8.067656765672683861e+00,-3.278905128161086395e+02
8.068796879684082768e+00,-3.280363076681351231e+02
8.069936993695479899e+00,-3.281819026843274401e+02
8.071077107706878806e+00,-3.283272983451103073e+02
8.072217221718277713e+00,-3.284724951291622119e+02
8.073357335729674844e+00,-3.286174935134251882e+02
8.074497449741073751e+00,-3.287622939731126053e+02
8.075637563752472659e+00,-3.289068969817182051e+02
8.076777677763869789e+00,-3.290513030110238333e+02
8.077917791775268697e+00,-3.291955125311088182e+02
8.079057905786667604e+00,-3.293395260103578721e+02
8.080198019798064735e+00,-3.294833439154693906e+02
8.081338133809463642e+00,-3.296269667114635240e+02
8.082478247820862549e+00,-3.297703948616912157e+02
8.083618361832259680e+00,-3.299136288278415350e+02
8.084758475843658587e+00,-3.300566690699499759e+02
8.085898589855057494e+00,-3.301995160464071546e+02
8.087038703866454625e+00,-3.303421702139658009e+02
8.088178817877853533e+00,-3.304846320277496829e+02
8.089318931889252440e+00,-3.306269019412610533e+02
8.090459045900649571e+00,-3.307689804063883230e+02
8.091599159912048478e+00,-3.309108678734140767e+02
8.092739273923447385e+00,-3.310525647910238831e+02
8.093879387934844516e+00,-3.311940716063116952e+02
8.095019501946243423e+00,-3.313353887647899683e+02
8.096159615957642330e+00,-3.314765167103956287e+02
8.097299729969039461e+00,-3.316174558854985435e+02
8.098439843980438368e+00,-3.317582067309089098e+02
8.099579957991837276e+00,-3.318987696858840195e+02
8.100720072003234407e+00,-3.320391451881368425e+02
8.101860186014633314e+00,-3.321793336738427342e+02
8.103000300026032221e+00,-3.323193355776470526e+02
8.104140414037429352e+00,-3.324591513326719223e+02
8.105280528048828259e+00,-3.325987813705245912e+02
8.106420642060227166e+00,-3.327382261213036827e+02
8.107560756071624297e+00,-3.328774860136066991e+02
8.108700870083023204e+00,-3.330165614745369567e+02
8.109840984094422112e+00,-3.331554529297113731e+02
8.110981098105819243e+00,-3.332941608032667773e+02
8.112121212117218150e+00,-3.334326855178668438e+02
8.113261326128617057e+00,-3.335710274947097105e+02
8.114401440140014188e+00,-3.337091871535345717e+02
8.115541554151413095e+00,-3.338471649126286138e+02
8.116681668162812002e+00,-3.339849611888336085e+02
8.117821782174209133e+00,-3.341225763975527343e+02
8.118961896185608040e+00,-3.342600109527580798e+02
8.120102010197006948e+00,-3.343972652669963281e+02
8.121242124208404078e+00,-3.345343397513955779e+02
8.122382238219802986e+00,-3.346712348156733015e+02
8.123522352231201893e+00,-3.348079508681408356e+02
8.124662466242599024e+00,-3.349444883157115669e+02
8.125802580253997931e+00,-3.350808475639067865e+02
8.126942694265396838e+00,-3.352170290168626252e+02
8.128082808276793969e+00,-3.353530330773357946e+02
8.129222922288192876e+00,-3.354888601467102944e+02
8.130363036299591784e+00,-3.356245106250040635e+02
8.131503150310988914e+00,-3.357599849108751187e+02
8.132643264322387822e+00,-3.358952834016276938e+02
8.133783378333786729e+00,-3.360304064932187202e+02
8.134923492345183860e+00,-3.361653545802638519e+02
8.136063606356582767e+00,-3.363001280560436612e+02
8.137203720367981674e+00,-3.364347273125099491e+02
8.138343834379378805e+00,-3.365691527402919405e+02
8.139483948390777712e+00,-3.367034047287019121e+02
8.140624062402176619e+00,-3.368374836657415017e+02
8.141764176413573750e+00,-3.369713899381079045e+02
8.142904290424972658e+00,-3.371051239311996142e+02
8.144044404436371565e+00,-3.372386860291220501e+02
8.145184518447768696e+00,-3.373720766146939809e+02
8.146324632459167603e+00,-3.375052960694534363e+02
8.147464746470566510e+00,-3.376383447736627659e+02
8.148604860481963641e+00,-3.377712231063154604e+02
8.149744974493362548e+00,-3.379039314451409837e+02
8.150885088504761455e+00,-3.380364701666113092e+02
8.152025202516158586e+00,-3.381688396459460932e+02
8.153165316527557493e+00,-3.383010402571181885e+02
8.154305430538956401e+00,-3.384330723728600674e+02
8.155445544550353532e+00,-3.385649363646683696e+02
8.156585658561752439e+00,-3.386966326028104390e+02
8.157725772573151346e+00,-3.388281614563293260e+02
8.158865886584548477e+00,-3.389595232930491306e+02
8.160006000595947384e+00,-3.390907184795809144e+02
8.161146114607346291e+00,-3.392217473813280435e+02
8.162286228618743422e+00,-3.393526103624915322e+02
8.163426342630142329e+00,-3.394833077860749313e+02
8.164566456641541237e+00,-3.396138400138906377e+02
8.165706570652938368e+00,-3.397442074065646693e+02
8.166846684664337275e+00,-3.398744103235418379e+02
8.167986798675736182e+00,-3.400044491230908648e+02
8.169126912687133313e+00,-3.401343241623105769e+02
8.170267026698532220e+00,-3.402640357971338858e+02
8.171407140709931127e+00,-3.403935843823337564e+02
8.172547254721328258e+00,-3.405229702715280382e+02
8.173687368732727165e+00,-3.406521938171841839e+02
8.174827482744126073e+00,-3.407812553706255585e+02
8.175967596755523203e+00,-3.409101552820351912e+02
8.177107710766922111e+00,-3.410388939004610620e+02
8.178247824778321018e+00,-3.411674715738217856e+02
8.179387938789718149e+00,-3.412958886489113866e+02
8.180528052801117056e+00,-3.414241454714030510e+02
8.181668166812515963e+00,-3.415522423858555499e+02
8.182808280823913094e+00,-3.416801797357177293e+02
8.183948394835312001e+00,-3.418079578633327174e+02
8.185088508846710909e+00,-3.419355771099435515e+02
8.186228622858108039e+00,-3.420630378156971574e+02
8.187368736869506947e+00,-3.421903403196502040e+02
8.188508850880905854e+00,-3.423174849597729121e+02
8.189648964892302985e+00,-3.424444720729543405e+02
8.190789078903701892e+00,-3.425713019950064222e+02
8.191929192915100799e+00,-3.426979750606696484e+02
8.193069306926497930e+00,-3.428244916036168206e+02
8.194209420937896837e+00,-3.429508519564578251e+02
8.195349534949295744e+00,-3.430770564507446352e+02
8.196489648960692875e+00,-3.432031054169758022e+02
8.197629762972091783e+00,-3.433289991846007183e+02
8.198769876983490690e+00,-3.434547380820237663e+02
8.199909990994887821e+00,-3.435803224366100608e+02
8.201050105006286728e+00,-3.437057525746884039e+02
8.202190219017685635e+00,-3.438310288215573109e+02
8.203330333029082766e+00,-3.439561515014878523e+02
8.204470447040481673e+00,-3.440811209377292812e+02
8.205610561051880580e+00,-3.442059374525126714e+02
8.206750675063277711e+00,-3.443306013670556922e+02
8.207890789074676618e+00,-3.444551130015664739e+02
8.209030903086075526e+00,-3.445794726752484394e+02
8.210171017097472657e+00,-3.447036807063043398e+02
8.211311131108871564e+00,-3.448277374119403476e+02
8.212451245120270471e+00,-3.449516431083707175e+02
8.213591359131667602e+00,-3.450753981108214248e+02
8.214731473143066509e+00,-3.451990027335348259e+02
8.215871587154465416e+00,-3.453224572897737517e+02
8.217011701165862547e+00,-3.454457620918252587e+02
8.218151815177261454e+00,-3.455689174510051771e+02
8.219291929188660362e+00,-3.456919236776621460e+02
8.220432043200057493e+00,-3.458147810811814793e+02
8.221572157211456400e+00,-3.459374899699896559e+02
8.222712271222855307e+00,-3.460600506515575603e+02
8.223852385234252438e+00,-3.461824634324053704e+02
8.224992499245651345e+00,-3.463047286181057416e+02
8.226132613257050252e+00,-3.464268465132885808e+02
8.227272727268447383e+00,-3.465488174216450261e+02
8.228412841279846290e+00,-3.466706416459294928e+02
8.229552955291245198e+00,-3.467923194879664379e+02
8.230693069302642328e+00,-3.469138512486522927e+02
8.231833183314041236e+00,-3.470352372279598399e+02
8.232973297325440143e+00,-3.471564777249421354e+02
8.234113411336837274e+00,-3.472775730377362606e+02
8.235253525348236181e+00,-3.473985234635671873e+02
8.236393639359635088e+00,-3.475193292987515861e+02
8.237533753371032219e+00,-3.476399908387014079e+02
8.238673867382431126e+00,-3.477605083779275787e+02
8.239813981393830034e+00,-3.478808822100444900e+02
8.240954095405227164e+00,-3.480011126277720450e+02
8.242094209416626072e+00,-3.481211999229414005e+02
8.243234323428024979e+00,-3.482411443864971261e+02
8.244374437439422110e+00,-3.483609463085016955e+02
8.245514551450821017e+00,-3.484806059781380441e+02
8.246654665462219924e+00,-3.486001236837146280e+02
8.247794779473617055e+00,-3.487194997126679255e+02
8.248934893485015962e+00,-3.488387343515666430e+02
8.250075007496414869e+00,-3.489578278861142167e+02
8.251215121507812000e+00,-3.490767806011542120e+02
8.252355235519210908e+00,-3.491955927806717455e+02
8.253495349530609815e+00,-3.493142647077988272e+02
8.254635463542006946e+00,-3.494327966648161237e+02
8.255775577553405853e+00,-3.495511889331579596e+02
8.256915691564804760e+00,-3.496694417934148760e+02
8.258055805576201891e+00,-3.497875555253369839e+02
8.259195919587600798e+00,-3.499055304078377731e+02
8.260336033598999705e+00,-3.500233667189975222e+02
8.261476147610396836e+00,-3.501410647360665962e+02
8.262616261621795744e+00,-3.502586247354684588e+02
8.263756375633194651e+00,-3.503760469928032535e+02
8.264896489644591782e+00,-3.504933317828511576e+02
8.266036603655990689e+00,-3.506104793795759633e+02
8.267176717667389596e+00,-3.507274900561277491e+02
8.268316831678786727e+00,-3.508443640848468021e+02
8.269456945690185634e+00,-3.509611017372658353e+02
8.270597059701584541e+00,-3.510777032841150458e+02
8.271737173712981672e+00,-3.511941689953229115e+02
8.272877287724380579e+00,-3.513104991400215340e+02
8.274017401735779487e+00,-3.514266939865490258e+02
8.275157515747176618e+00,-3.515427538024520118e+02
8.276297629758575525e+00,-3.516586788544900628e+02
8.277437743769974432e+00,-3.517744694086377990e+02
8.278577857781371563e+00,-3.518901257300885277e+02
8.279717971792770470e+00,-3.520056480832572561e+02
8.280858085804169377e+00,-3.521210367317835335e+02
8.281998199815566508e+00,-3.522362919385350324e+02
8.283138313826965415e+00,-3.523514139656103907e+02
8.284278427838364323e+00,-3.524664030743415424e+02
8.285418541849761453e+00,-3.525812595252980373e+02
8.286558655861160361e+00,-3.526959835782889741e+02
8.287698769872559268e+00,-3.528105754923666950e+02
8.288838883883956399e+00,-3.529250355258295144e+02
8.289978997895355306e+00,-3.530393639362245608e+02
8.291119111906754213e+00,-3.531535609803509033e+02
8.292259225918151344e+00,-3.532676269142619958e+02
8.293399339929550251e+00,-3.533815619932697700e+02
8.294539453940949159e+00,-3.534953664719463973e+02
8.295679567952346289e+00,-3.536090406041278129e+02
8.296819681963745197e+00,-3.537225846429158764e+02
8.297959795975144104e+00,-3.538359988406822367e+02
8.299099909986541235e+00,-3.539492834490706628e+02
8.300240023997940142e+00,-3.540624387189998856e+02
8.301380138009339049e+00,-3.541754649006659861e+02
8.302520252020736180e+00,-3.542883622435464872e+02
8.303660366032135087e+00,-3.544011309964017187e+02
8.304800480043533994e+00,-3.545137714072782842e+02
8.305940594054931125e+00,-3.546262837235120742e+02
8.307080708066330033e+00,-3.547386681917301985e+02
8.308220822077728940e+00,-3.548509250578547380e+02
8.309360936089126071e+00,-3.549630545671047344e+02
8.310501050100524978e+00,-3.550750569639991454e+02
8.311641164111923885e+00,-3.551869324923595173e+02
8.312781278123321016e+00,-3.552986813953128831e+02
8.313921392134719923e+00,-3.554103039152940937e+02
8.315061506146118830e+00,-3.555218002940483188e+02
8.316201620157515961e+00,-3.556331707726346849e+02
8.317341734168914869e+00,-3.557444155914278099e+02
8.318481848180313776e+00,-3.558555349901211002e+02
8.319621962191710907e+00,-3.559665292077288541e+02
8.320762076203109814e+00,-3.560773984825891603e+02
8.321902190214508721e+00,-3.561881430523666268e+02
8.323042304225905852e+00,-3.562987631540545408e+02
8.324182418237304759e+00,-3.564092590239781089e+02
8.325322532248703666e+00,-3.565196308977959347e+02
8.326462646260100797e+00,-3.566298790105037710e+02
8.327602760271499704e+00,-3.567400035964361678e+02
8.328742874282898612e+00,-3.568500048892689165e+02
8.329882988294295743e+00,-3.569598831220225748e+02
8.331023102305694650e+00,-3.570696385270640576e+02
8.332163216317093557e+00,-3.571792713361089113e+02
8.333303330328490688e+00,-3.572887817802248378e+02
8.334443444339889595e+00,-3.573981700898330018e+02
8.335583558351288502e+00,-3.575074364947112144e+02
8.336723672362685633e+00,-3.576165812239959223e+02
8.337863786374084540e+00,-3.577256045061852205e+02
8.339003900385483448e+00,-3.578345065691405011e+02
8.340144014396880578e+00,-3.579432876400891246e+02
8.341284128408279486e+00,-3.580519479456273189e+02
8.342424242419678393e+00,-3.581604877117217711e+02
8.343564356431075524e+00,-3.582689071637125267e+02
8.344704470442474431e+00,-3.583772065263146942e+02
8.345844584453873338e+00,-3.584853860236217997e+02
8.346984698465270469e+00,-3.585934458791074348e+02
8.348124812476669376e+00,-3.587013863156273032e+02
8.349264926488068284e+00,-3.588092075554220060e+02
8.350405040499465414e+00,-3.589169098201196562e+02
8.351545154510864322e+00,-3.590244933307372435e+02
8.352685268522263229e+00,-3.591319583076837034e+02
8.353825382533660360e+00,-3.592393049707615660e+02
8.354965496545059267e+00,-3.593465335391696271e+02
8.356105610556458174e+00,-3.594536442315052795e+02
8.357245724567855305e+00,-3.595606372657662178e+02
8.358385838579254212e+00,-3.596675128593531099e+02
8.359525952590653120e+00,-3.597742712290715872e+02
8.360666066602050250e+00,-3.598809125911346882e+02
8.361806180613449158e+00,-3.599874371611646211e+02
8.362946294624848065e+00,-3.600938451541954919e+02
8.364086408636245196e+00,-3.602001367846748963e+02
8.365226522647644103e+00,-3.603063122664666480e+02
8.366366636659043010e+00,-3.604123718128519158e+02
8.367506750670440141e+00,-3.605183156365331456e+02
8.368646864681839048e+00,-3.606241439496343446e+02
8.369786978693237955e+00,-3.607298569637041510e+02
8.370927092704635086e+00,-3.608354548897179370e+02
8.372067206716033994e+00,-3.609409379380792871e+02
8.373207320727432901e+00,-3.610463063186230102e+02
8.374347434738830032e+00,-3.611515602406166181e+02
8.375487548750228939e+00,-3.612566999127624285e+02
8.376627662761627846e+00,-3.613617255431995545e+02
8.377767776773024977e+00,-3.614666373395061214e+02
8.378907890784423884e+00,-3.615714355087015974e+02
8.380048004795822791e+00,-3.616761202572483853e+02
8.381188118807219922e+00,-3.617806917910536413e+02
8.382328232818618829e+00,-3.618851503154721172e+02
8.383468346830017737e+00,-3.619894960353071838e+02
8.384608460841414868e+00,-3.620937291548137864e+02
8.385748574852813775e+00,-3.621978498776996389e+02
8.386888688864212682e+00,-3.623018584071274404e+02
8.388028802875609813e+00,-3.624057549457170353e+02
8.389168916887008720e+00,-3.625095396955471188e+02
8.390309030898407627e+00,-3.626132128581576808e+02
8.391449144909804758e+00,-3.627167746345509727e+02
8.392589258921203665e+00,-3.628202252251944628e+02
8.393729372932602573e+00,-3.629235648300223147e+02
8.394869486943999703e+00,-3.630267936484372058e+02
8.396009600955398611e+00,-3.631299118793120897e+02
8.397149714966797518e+00,-3.632329197209928680e+02
8.398289828978194649e+00,-3.633358173712992425e+02
8.399429942989593556e+00,-3.634386050275273874e+02

